Spectroscopic confirmation of very-wide stellar binaries and large-separation comoving pairs from Gaia DR1

Members of widely-separated stellar binaries (> 0.1 pc) or loosely bound stellar associations and clusters are born with small spreads in kinematics and chemistry, but disrupt and dissociate on timescales comparable to their orbital time within the Milky Way. The kinematic properties of comoving star pairs---bound wide binaries or unbound but coeval stars---are therefore sensitive to both the smooth tidal field and gravitational perturbation spectrum of the Milky Way. In previous work, we identified >4,000 candidate comoving pairs using only astrometric data from the Tycho-Gaia Astrometric Solution (TGAS) catalog and find a large number of pairs with separations > 1 pc. Without radial velocity measurements for the vast majority of these pairs, the false-positive rate at these separations is significant (~50%). Here we present results from our own low-resolution radial-velocity survey of a random sample of the candidate pairs to identify and validate true comoving star pairs. Of the 311 observed comoving pairs, we confirm 127 comoving pairs with separations as large as ~10 pc, our original search limit. Between separations of 0.001 pc to ~0.5 pc, the number of confirmed pairs per separation decreases with increasing separation (number per log separation is uniform). From ~0.5 pc to 10 pc, the number per separation is approximately uniform (number per log separation increases). We confirm the discovery of a population of comoving star pairs at very large separations, suggesting that disrupted wide binaries and stellar associations remain approximately spatially coherent.

==> 1-star.txt <==
Oh17_group_id,tgas_source_id,name,ra,dec,parallax,distance,G,J,rv,rv_err
322,1575495159242560896,TYC 3836-882-1,181.0143000557385,57.26234634041089,5.709503420930708,176.15530707020216,11.759604412687741,10.524999618530273,-1.5880636596418354,20.00599462641358
322,1573633857856177664,TYC 3837-246-1,183.78406242026273,55.92189625781083,5.721374676270432,177.59377254155345,11.03428374893551,10.045999526977539,-40.26083734976874,19.531970056336423
337,1010724895602480256,TYC 3424-310-1,135.23334721472793,46.491743946611614,5.093528858886478,199.41354961906956,11.872578510782512,10.600000381469727,76.13521970389449,19.604467562474333
337,1009611811881607680,HD 77983,136.83096394293742,45.17576801822594,5.341540810729439,199.72283714856226,8.5527429147329,7.202000141143799,28.25376513521389,19.921618201909922
345,1538003462002940544,TYC 3020-1497-1,185.11697775178538,42.222686781383054,8.586656089489276,117.03891218552278,10.420942643189512,9.354999542236328,34.002103931976684,19.180472481555167
345,1538570810002780544,TYC 3020-599-1,185.48800778104606,43.921505010652446,8.832154328829443,113.57695124341728,10.490569714738742,9.36400032043457,-43.02445334203118,19.43095496802969
364,821143802205963264,HD 83207,144.54250870093165,44.96920127054884,10.209972925838713,98.25549201781396,9.32055665495604,8.390999794006348,14.433090211132939,19.579871135389748
364,1011772386586099712,TYC 3428-1148-1,140.79856997620223,47.68886835959782,9.540749770291718,105.1995332110356,10.105335204958942,9.015999794006348,10.812913331485067,19.303129351836354
374,892030794317896448,TYC 2452-1485-1,112.08987215281815,31.122588049854084,8.264140524426915,121.69958533591077,9.449015382704957,8.553000450134277,3.2610968483071368,19.418147435609526
374,892973007063038592,HD 57926,111.1989287090984,32.58898878005822,8.6029395922537,116.7152769036309,8.300282070812603,7.570000171661377,-2.245365019537921,19.180365653208618
378,1016169883341193344,TYC 3430-945-1,137.30339009464896,50.37485059738461,6.181848930648762,163.36247900862213,10.753215046770823,9.75100040435791,11.729037370522835,19.23145299774391
378,1012163022451553536,TYC 3428-483-1,140.12450175244658,49.33624421993178,6.538524380408119,155.7688000619502,9.61712201122522,8.92300033569336,10.240425251851509,19.051793832874896
381,1154503426961388160,HD 131604,223.62275246433364,2.8981330652679955,5.514162892140839,183.35670485426957,9.026615660228831,8.276000022888184,22.622722808053656,19.229619024545443
381,3651068547763470592,HD 131269,223.153676362346,0.017720921091169715,5.547512559590256,181.51829529884955,8.372371920786879,7.004000186920166,39.89343520864567,19.556726632280487
390,4456364882719391232,HD 144937,242.0236802755366,10.080317184951053,8.360907095446452,121.45313802063875,6.7359042608141095,6.453000068664551,-42.01627961516245,19.414180342427088
390,4458424852114579328,TYC 957-1120-1,241.8620530774277,13.369612269994581,8.117414751552017,123.86745632233675,9.650984569998396,8.737000465393066,-10.256013746728602,19.26624589204496
457,1118680547854655232,TYC 4378-1936-1,134.38513811004123,70.2788967539189,8.2958317684301,121.02096392083179,10.059676271044074,9.128000259399414,-17.17407840842914,19.525172342940767
457,1120605998873528192,HD 77724,137.2854185635075,72.30455414500226,8.624549185601557,116.31546207431583,7.424322320923537,6.5879998207092285,31.978189980966235,19.13369807424614
492,3342256276014285952,TYC 721-467-1,91.13574435252973,11.08280650154179,6.043521081708355,166.7341464365265,10.948206629308693,9.956999778747559,59.71655311733949,19.224700780124245
492,3342256344733762432,TYC 721-15-1,91.13745227653989,11.091631472088826,5.853408906292373,172.13580445694734,10.68833612404563,9.72599983215332,55.80161368111206,19.05984297324608
495,1161234671506343808,HD 131748,223.8020018416387,7.41527217021846,9.387921336098453,106.7987128178798,9.830323297073722,8.881999969482422,1.2830440326884798,19.442416336428618
495,1180011272092013312,HD 132913,225.353235907651,10.362446980788715,9.741749659414397,103.04251247661973,8.486559786517518,7.699999809265137,-18.329360121820706,19.10912213632448
501,1548870279017535744,TYC 3834-149-1,182.94183425848507,52.696927202508085,17.746671585189386,56.400682913207106,11.207256691900739,9.387999534606934,-14.382456952890145,27.270764347270152
501,1544670625635882112,HD 233948,187.23754705489722,50.31124244414772,16.100345522074317,62.1627125691287,9.80181696255755,8.493000030517578,3.7036107001515983,19.789093236560717
533,1009987982293390720,HD 76068,133.8773503360278,44.21094548101875,6.897787135612525,146.3435435997236,8.673329013199595,7.929999828338623,7.660430625625683,19.278710856540638
533,1011460125283583488,HD 78450,137.47585716376616,47.0092487490154,7.030568070046583,143.46697205229938,8.16970426049706,7.546999931335449,20.9907510566058,19.210899878249734
539,3052368626601259648,HD 52840,105.5984849246213,-7.870981534384967,9.483497971580775,105.7911847951106,8.478623347187987,7.7210001945495605,-10.041060046107038,19.141763638325852
539,3047833725250617344,HD 55366,108.08044528957899,-10.515282830871879,10.100477572451675,99.28696711091376,9.354006953374455,8.428000450134277,12.703846124718687,19.309497151997608
566,814832536743470208,HD 82884,144.0299217008803,43.674733022141424,5.849749462079547,172.3251571694322,9.659196515233795,8.559000015258789,-14.079423996703756,19.263276501352667
566,813506079043360768,TYC 2995-134-1,145.14862091240732,40.94821216040752,6.031366887428652,168.42656683541134,11.886839767039685,10.67300033569336,-43.777788449752016,19.890254318420695
569,1017799462652743936,HD 76594,134.84883116559658,53.97166874905166,10.58206167980971,95.95723030669048,8.7836050364801,7.961999893188477,-26.441943616575386,19.256440536599825
569,1017799462652744064,HIP 44147,134.85760555324626,53.97145855836339,10.38329705346077,96.6406485110496,10.064177100707202,8.991000175476074,-23.52958756980365,19.740075526898384
576,1355075719625607040,TYC 3080-613-1,256.67532460496096,42.55589968456983,7.317567796503341,137.6823315680228,10.94769925874723,9.805999755859375,-43.26335553679452,19.220798778585948
576,1358612092617470592,TYC 3084-239-1,256.8512925621208,44.76002794037906,7.080911607258899,141.75269395789212,11.617838696028551,10.340999603271484,-59.368451439048854,19.84380542011523
580,1668347541819450880,HD 125306,213.99881826139202,64.8532354620629,9.288123477683996,107.927170824384,7.262692008435895,6.765999794006348,-26.970117571732423,19.361248048308035
580,1661396016991043968,HD 122944,210.6957965422792,61.67910919475115,9.914929644933318,101.13240130923741,7.411741959906287,6.867000102996826,-58.394510360633916,19.12706496082934
582,4559149531786137984,TYC 1524-649-1,250.73398507860662,17.082368902907987,9.488564751014318,105.72143221408562,10.431103587031876,,56.92292609829359,19.33340296809244
582,4462241119534758912,TYC 972-1141-1,248.1061842030755,14.098732531228395,9.48418692859612,105.85902283977991,8.826680286331992,7.916999816894531,24.447087160578164,19.115808557493704
594,1262018449928993664,HD 133598,226.19353804615372,22.414914931976647,14.91476046950301,67.16067950293161,7.647502364074779,6.869999885559082,-45.60767317985531,19.268771583987473
594,1188411437848987648,HD 132505,224.74234489958434,17.32668488850638,15.195339071797605,65.89192559517419,7.649270570162312,6.74399995803833,-23.28621572880123,19.397141133508214
596,1020297037674975360,HD 84143,146.16774276125773,52.793714346084556,13.70405163406906,73.14131814464642,8.124340005918548,7.333000183105469,31.019838497177155,19.024688211552064
596,1018240435535683584,TYC 3428-735-1,141.5698422866703,49.849738025657835,12.55924862176172,80.28296692866826,10.233047771115679,9.130999565124512,-8.476156399335586,20.57201114154926
606,1548417142788651904,TYC 3457-402-1,180.9258589206166,50.873166887458524,7.603611107728354,132.1745925670319,10.83112363986815,9.755000114440918,-19.00765100831932,19.52172592727111
606,1548152675882287104,HD 106134,183.1674472283938,50.27957496008199,8.079037461766125,124.44554990147337,8.711868583673766,8.045000076293945,-14.710737278712166,19.200741720635257
613,826703310953353600,TYC 3436-1302-1,147.6634065727001,49.257964370981355,11.177329206456427,89.76464853710439,11.22600850643953,9.777999877929688,15.865794765072328,20.117384646297605
613,1018597055259508096,TYC 3432-1413-1,144.35229548327888,51.14495670991459,11.040871191602818,90.7925541436397,9.89587900987707,8.821000099182129,18.74624288691518,19.286337194459332
630,1571720845062940288,HD 109202,188.12710265138017,56.97583489745087,15.686351218059023,63.80212505839313,7.957836754128422,7.025000095367432,-24.338158586813545,19.393312330070618
630,1548891925653324672,HD 233901,182.33840636260658,52.57002923460233,16.691504020745526,59.95826594191649,9.187109953839506,8.053999900817871,-30.09906210928571,19.503947003369902
645,1354120140941172608,TYC 3081-814-1,257.738794112185,41.79631202343952,8.161380083845172,123.03410151808764,11.711518900110946,10.329000473022461,2.679967529862852,20.326060326939658
645,1356350191040485504,TYC 3079-120-1,252.74592189520695,41.9010691876283,8.067873021624333,124.36090671699021,11.508792159793927,10.13700008392334,-55.10046535413817,20.56149358656716
667,3158878730298878208,TYC 752-1649-1,104.54791908987347,10.608633315439157,12.687198346862704,78.9230134101872,10.097173381563692,8.979999542236328,-12.143668076311076,20.231130500306623
667,3158926318536516096,TYC 752-1389-1,104.52843541933595,10.642668051115105,12.696424289749398,78.89891604550496,10.003161599998336,8.916000366210938,-30.16323096827039,19.18279721152062
680,1020728561629571712,TYC 3814-1433-1,147.55509543984678,53.76974444769694,10.924442803829349,91.71259312296496,11.538661665634866,9.958999633789062,2.186313763085014,23.152563933206743
680,1050500484651451904,TYC 3813-1296-1,146.51107875237784,59.37387759507943,10.980366681425245,91.27409607551998,9.785392920145576,8.767000198364258,-2.5301381660104845,19.706314568776246
682,1550911762872666880,TYC 3460-1177-1,198.80681748454455,46.106043488952636,6.2368854504928075,161.97320222670947,10.302762145445294,9.404999732971191,-24.854240461478643,19.26431692413097
682,1550904787845776768,HD 115443,199.11424765861605,46.224276642122945,6.155580371570042,163.49950620068302,8.768028523116978,8.012999534606934,-8.78507343263244,19.099488277892558
696,1525950856057665792,TYC 3024-1711-1,197.1632606152709,41.57242166674635,13.04150953296241,76.79701781214854,11.448857640228658,9.83899974822998,-24.13911190393606,20.948645667512757
696,1551320575039769088,TYC 3460-2109-1,199.12709641759852,46.8379258993977,12.389445119764078,81.17660209182465,10.669603640214238,9.23799991607666,-51.52351640623463,21.14324738036405
725,850605731668332672,HD 92074,159.77466772757043,55.512342380288956,18.19663291542215,54.99996684281126,8.428940790835725,7.459000110626221,-27.51365193467084,19.215855018248803
725,834467306154444800,HD 90333,156.67350110105562,48.081650691706976,20.668553827916426,48.418969247281815,8.131141974663063,7.142000198364258,11.87891268664491,19.493695053459767
727,4456434632988254336,HD 144978,242.06821288790056,10.615803379809963,10.092043314202614,99.318710993079,8.751575092051475,7.854000091552734,-56.96548252906796,19.251646461365773
727,4458424233639289088,HD 144839,241.85657384340865,13.336566444956086,10.432691475598233,98.77880788919896,7.232812350769688,6.660999774932861,-46.102243721913524,19.200711944191
742,1420063591335229056,TYC 3886-386-1,255.1962053993992,53.916551691240656,6.72019660706253,149.4761188611663,9.58133094016433,8.664999961853027,20.100948480519556,19.308954041749665
742,1419774522856333056,TYC 3886-453-1,255.98866877425178,53.20748868962375,6.456406376755952,155.76692249517978,9.160049279462495,8.359999656677246,6.4685538720875115,19.07785292794439
749,1553342233325872512,TYC 3462-1683-1,202.47453472089214,49.2944012939614,5.98565539226534,168.34596649896673,11.838788222067258,10.61400032043457,12.901134003988417,19.461006784984512
749,1556142861241352960,HD 234029,199.4512484640303,49.25810441540164,5.83543809400747,174.0648838038496,9.28249447346328,8.00100040435791,-42.21977943324489,19.98378049717997
751,1553353125362938624,TYC 3466-148-1,202.54801326751527,49.58200169895448,7.332896649445492,137.28343941464288,10.419475233045512,9.357000350952148,-45.848296835494935,19.799522218197787
751,1559847425152277632,TYC 3462-4-1,202.36996285155766,51.96207494357932,7.713334106989078,130.35199963843968,10.086505141484285,9.131999969482422,-0.7647263020463884,19.37204797105735
753,1021344528659393920,TYC 3807-1439-1,145.49415658703703,53.98294118934355,9.903490070373117,101.22174019675113,10.245237512475152,9.170999526977539,15.840949729204532,19.72051966663507
753,1022796502482969216,HD 79247,138.77269990765222,53.4889740035356,10.63907683927905,94.21249583640072,8.043680123553354,6.729000091552734,-4.12538894740166,20.318414240160557
758,1555626674891002624,HD 113698,196.19008651346488,49.6632779166005,8.2802147812088,124.71006548906537,8.677594886408933,7.894999980926514,3.364356952072175,19.136675417116372
758,1553647760120154368,HD 234041,201.99751968560224,50.45557540784264,7.731658498097804,129.7976331317329,8.857356468270336,8.206999778747559,-17.71913874329252,19.128390716976288
764,828651645557542016,HD 233690,149.62424989461138,54.00997718202317,9.834969422051628,101.96405709764267,9.372291003697178,8.420000076293945,-15.603520311349369,19.346333242363762
764,1023072892218560128,TYC 3807-853-1,142.23024982721623,54.445702208436934,10.357958098639173,96.96173954189516,11.302413443775595,9.76099967956543,-4.624439022934283,23.750867396853515
765,1553925421165789184,HD 114957,198.30786118747125,46.49388515254847,13.227124084488494,76.97264295416065,8.246434152607037,7.343999862670898,11.08870247477762,19.094148841478184
765,1554339662170952576,HD 114888,198.1921402723164,47.313209033088086,13.052624291878558,76.74907570385406,9.003726596054602,8.039999961853027,-4.113081560763918,19.26066436567976
766,812552046548262016,HIP 46110,141.052712650117,40.06980838356329,23.397102268095107,42.78646903247663,10.028578968840165,8.439000129699707,37.21768317714756,21.472911310309726
766,699616534335052672,HIP 44687,136.5962928871484,30.282387543491982,26.08682305416663,38.40634134886409,9.996202579745344,8.284000396728516,49.087505290632954,22.904901620519734
799,702119847433296512,HD 80869,140.79128139195285,33.90484557778436,11.447897024507379,87.53953497295419,8.298138788618331,7.258999824523926,-25.964065813255267,19.415963541234145
799,799639175836469504,HIP 48083,147.03785989797888,37.39743251123314,11.507159330299997,87.97535620514111,9.802256525905333,8.803000450134277,-7.330230780267176,19.3703899592902
812,900312350257753216,HD 59682,113.2155926178603,39.84223025219141,22.150586015874037,45.21333293763934,8.59966271120539,7.482999801635742,4.3764158431929445,19.450941827375658
812,951063470534270848,TYC 2951-681-1,105.76735693962485,41.998320000781156,18.73274684530417,53.42421693648948,9.608572501546167,8.300000190734863,29.28468400974319,19.605765088022647
815,1360078531891431296,TYC 3504-908-1,256.92831267539987,47.818271758832324,9.713731670014187,103.18850455014461,9.7263618543413,8.680000305175781,20.561328966623062,19.4145623025864
815,1415942106358788864,TYC 3888-1870-1,260.99497042098153,52.57238296947818,9.6165720420388,104.41007322758759,10.998074301911828,9.619000434875488,-35.460358300913576,21.294982798483662
820,1174592878790409216,HD 130087,221.48620083303962,10.051897649551455,17.570660438636143,56.97372480884337,7.340045829860465,6.434000015258789,-14.665740657053536,19.340666615525176
820,3674741651584662912,TYC 902-149-1,212.86697819317735,8.40117007903374,17.555556114909276,57.001960315838716,10.094646288027953,8.642999649047852,-18.231134796135695,20.444203902800645
828,1498445507536621312,TYC 3037-628-1,212.32097647898016,42.14652370575987,5.396092557422861,186.7318208015331,11.446370478844376,10.317999839782715,-15.643994600778079,19.57988292581722
828,1502553179898982272,TYC 3033-808-1,209.16860053986755,43.94883424659686,5.336435704809197,188.90605178325887,9.673068857360976,8.857000350952148,-23.191348308056654,19.1354442314834
840,1293767019979692160,TYC 2560-316-1,220.84227711874573,35.082237309631374,6.682299919042496,150.50965758321095,9.923748721577137,8.91100025177002,-29.00933180703941,19.29578591228004
840,1486388503544596480,TYC 2560-121-1,220.25300814698323,37.25729203890175,7.033677005812847,142.87453722956988,10.284710983124368,9.343000411987305,-23.308083835755735,19.169635357130193
843,1557669567495942016,HD 112663,194.42799311710502,52.38068363785917,6.21113643460492,161.9756872863623,9.383919320817228,8.541000366210938,-26.829816055469344,19.08445949663388
843,1568227765340773504,TYC 3458-1819-1,190.62992408189058,51.757261369848166,6.196579817243703,162.3080484620187,11.21955038958302,10.152999877929688,-21.78235776115308,19.390430982879664
856,1036562628581380352,TYC 3809-1483-1,137.95006696662796,57.165137135653744,19.516109472491593,51.27637958441,9.724247500108135,8.291999816894531,16.0101360824695,19.50416119133723
856,1026110052572538880,TYC 3812-640-1,140.23170734127297,57.92500469641895,19.046382559684222,52.535506104797165,10.44638693768581,8.800000190734863,-2.757494165128815,20.989390936852743
858,1530736686576099456,HIP 63190,194.18569678812497,45.61602459014363,8.098068352853081,124.75551835314087,9.42061837081522,8.633000373840332,11.617824110354224,19.257583608269332
858,1540843947214152320,TYC 3023-1145-1,191.46997255121178,44.23320509113745,8.001299352109303,125.93537621758136,11.892552682078021,10.244999885559082,-31.95591535831793,21.752555646887945
859,3373224948721993344,HD 253079,92.92508805922716,17.393977730210676,6.663487866588138,151.0393771998882,8.899487385538873,8.04699993133545,52.2207981511745,19.14735709216562
859,3345620025678515200,HD 253004,92.82619793279636,14.743893489691512,6.685843558112121,150.4657629567762,10.101362081009231,9.232999801635742,85.40094694755513,19.212173821097906
876,1039214616267197056,HD 78249,137.45456520916025,59.153755513094055,15.679479596029571,63.88678867642884,6.735392183013509,5.363999843597412,-13.60072934686977,19.62616985308992
876,1026682039136736128,TYC 3813-167-1,143.61050097825222,59.06498140668546,17.981017917444863,55.74933511804135,10.469292680874595,8.855999946594238,19.405194690857876,19.413552243436598
887,1027181320494673920,HD 71226,127.08579482078956,49.687138991254805,9.603189308468368,104.45889759732155,7.321160151950469,6.734000205993652,31.48705112419626,19.538754190575016
887,1029590522269797248,TYC 3798-641-1,130.59828154216905,53.6628760155185,9.785209180543331,102.55910703875747,10.667864791628908,9.543000221252441,-2.360834139230562,19.368103319870105
913,711309737416729600,TYC 2486-1699-1,128.3977907839162,33.84051202727548,12.645249205892478,79.25220358529748,9.657763532998281,8.331000328063965,82.44801132516156,26.435469235082415
913,902773710115687424,TYC 2477-430-1,122.97840385948024,34.295705813349784,12.647081752744267,79.18521241303091,10.473414762208632,9.180999755859375,22.61230106031948,19.438993780217345
934,903940498111071488,HD 71322,127.05019483925835,35.95428651009268,7.4548972485820295,136.45302808792124,8.389290112244968,7.5879998207092285,-18.133555726174627,19.360686368507906
934,903133559655732608,TYC 2486-1467-1,127.14749791669732,33.860866509914906,7.864756441599987,128.05915550252124,10.632947508655404,9.600000381469727,-36.048842253266244,19.414843821088333
952,3048856064906588288,HD 57077,109.84609438017758,-7.729777929032719,13.191041230503117,75.93292504027741,8.909928415734406,7.97599983215332,28.47588868128664,19.131284814582056
952,3054764874757086848,TYC 4829-505-1,111.88081252678758,-7.184200631883952,12.901150212360449,77.61780364989994,10.652603951901114,9.281000137329102,13.623547448706148,19.567599965971553
963,706953815945162112,TYC 2485-158-1,132.30088345405395,31.90659183958165,9.193723992002012,109.57735785771783,9.809841613538968,8.746000289916992,30.830320083629772,19.306793678994424
963,712387911647392640,TYC 2495-1261-1,137.24742289393708,33.04255301741579,8.951903220778956,113.25402273292401,11.36192544945666,10.027999877929688,53.687382391828336,20.74096372816667
966,1183217997754858368,TYC 926-197-1,229.69614622179978,14.908938972003277,6.390679068708957,157.98079784576433,9.505097132362138,8.598999977111816,3.681100248109683,19.155385766032843
966,1194931198204315392,TYC 939-245-1,231.67848853952952,14.738899928420215,6.556904647014564,153.30312536051815,10.706250356614223,9.564000129699707,-19.32268514791847,19.220379326297685
971,1659188609959614464,TYC 3857-439-1,208.87424051080697,58.82263573683004,6.1377048634090015,164.96448325372947,11.278134287850056,10.07800006866455,-19.027363253591755,19.785487452921227
971,1562466702367654016,TYC 3854-435-1,206.00452519812515,56.539673407367246,6.2147954342414815,161.83697393514802,11.929201560503987,10.593999862670898,-66.54512229735978,20.924757424263923
980,1665196375853506176,TYC 4174-313-1,206.22643063251328,64.66599659751235,7.9031447385221565,127.43873353729761,9.699828228679339,8.74899959564209,-21.046518288706014,19.24755514903153
980,1663887579059303040,TYC 4163-887-1,199.35233255829291,61.8797458738681,7.672214624639262,130.84142701021,9.808762518914254,8.880000114440918,-50.45946631512288,19.12052026299381
982,3210761557277420544,HD 36252,82.59131787794979,-3.299389298137198,7.019918952419633,143.4676564986364,7.820854041645539,7.236000061035156,45.8274777723879,19.41474067023737
982,3217162776535409152,HD 36811,83.5405860386566,-1.9018227353326551,6.791993101492588,148.9976198987404,7.041472968704479,6.710000038146973,-13.620910403195712,19.412604315853006
988,1033470801883436544,TYC 3799-1351-1,123.64495916141301,56.31440021717847,7.580714265021696,135.9060763555044,10.371874155996359,9.392000198364258,-24.44406062516027,19.24772646945257
988,1081627590114539904,TYC 3799-1567-1,121.99297393378981,57.471470435605475,7.499878628280985,134.17472507993568,11.055089371564994,9.772000312805176,16.726809742083447,19.185844621894002
990,1486541816697202176,HD 127986,218.33444448072214,36.958708725935125,13.143958034162353,76.41914168043499,6.234496562343189,5.360000133514404,22.68226394125142,19.16637045476223
990,1491029473405967872,TYC 3038-462-1,216.09516080943277,40.25197990813859,13.097178170376715,76.67678396721189,9.79202423499116,8.52400016784668,-39.10474741977422,19.22403968946171
1003,3041048948234078080,TYC 5410-2358-1,116.72457027103992,-8.558451545220684,10.220091943700346,98.62353630924113,11.3299053598487,9.833999633789062,5.717673742121754,19.487573335567813
1003,3055133760904967424,HD 59587,112.5899181657687,-6.967033511791727,10.374577242374487,97.25017104948988,7.953433310738646,7.176000118255615,25.97053343120879,19.239017263063232
1044,1032389226039265792,HD 69766,125.29138470102957,54.994291756992716,8.562972516763713,117.87103165550612,8.640876410127856,7.809000015258789,34.115443620021566,19.275494731073007
1044,1032406955664281856,HD 69497,125.02071592282967,55.203885339269554,8.210373320845488,122.26114040096786,8.27944186152602,7.451000213623047,69.73785252514176,19.20122296184327
1055,5755250438563735040,HD 73559,129.71538368009612,-6.17569175933206,7.567099620111651,132.8871068669673,8.438017746384993,7.1020002365112305,19.42465326364521,19.202289870707112
1055,5753546264262080128,TYC 5442-895-1,130.32382763687517,-8.335935870549601,7.497832484905313,141.29897733872133,10.366455128125553,9.423999786376953,11.339545948670395,19.306678322478348
1066,709616008474164096,TYC 2483-960-1,128.50120361623564,30.880901499603745,7.680043329599055,131.0291065406724,8.936713783050774,8.027000427246094,29.968329007988622,19.282365907203484
1066,709810759471034752,TYC 2484-693-1,129.00751371796565,31.811185221356816,8.177434510184943,122.91235665764812,10.339870692426167,9.220000267028809,-48.030763973919214,19.369879901821644
1093,1412071825428921728,HD 152774,253.1997734013674,49.85201848339792,14.966887297717248,66.86762432569384,8.977574920332739,7.927000045776367,-58.572908831849645,19.61435326563717
1093,1366113648137502464,TYC 3504-2041-1,258.3278160095102,48.41330150522596,16.46802195193072,60.779419112379074,10.455237414751634,8.895000457763672,-33.61921733869514,20.038959970217118
1096,1191399979172981888,TYC 956-1174-1,240.03203547649628,13.31148244896719,8.11776071625248,123.76267150497385,10.015338431601364,8.9350004196167,-42.506947379754145,19.596105450137213
1096,1191831262609206912,HD 143993,240.75908139018867,13.9913169273569,7.781121219322428,129.15646150910715,8.293785281477074,,-22.446637260619678,19.256286162196847
1100,919721547986375296,HIP 38950,119.53074149851547,38.839123025061,10.164229120743212,98.87599635893213,8.963490251469253,8.02400016784668,9.307876585670858,19.27045873883473
1100,907316376765467136,TYC 2973-2613-1,120.35131715240047,37.65645232069613,9.45415106942096,106.24752491906499,11.444052609820414,10.015999794006348,39.156614249454734,20.39772887077273
1115,1081125972294257920,HD 237660,120.35622000966835,56.308532828658315,8.06013737982347,124.84084256587671,9.559419440077841,8.720999717712402,13.403720617323206,19.177786242690114
1115,1033947474533862528,TYC 3800-296-1,125.43744837037907,55.818221970161495,8.192381143218755,122.43094916615875,10.899447409273877,9.744999885559082,-18.36908391728413,19.677307013819593
1122,1568386885288462208,HIP 61704,189.71750654523944,50.01720676027452,20.73141986509316,48.265363562602644,10.81256427183467,8.949000358581543,-15.666269191374905,24.485011884824605
1122,1573573797033137792,HD 105422,182.03896164237662,55.46473225717741,20.44202226478442,49.076055122939664,8.163721671800644,7.249000072479248,4.599999904632569,19.23965510852462
1153,915217364244075008,TYC 2978-535-1,127.89286482426297,41.925147721587,6.672798562566401,151.35553975824388,9.864539811429225,8.868000030517578,-41.4013222816988,19.319241810895935
1153,908307655217387008,TYC 2974-204-1,125.54932780686788,39.02976835623728,6.806670448348523,147.95267221065876,9.931619860030123,8.925999641418457,-49.083529379701254,26.197316067240656
1164,3350287074582308608,HD 40861,90.58527055461707,18.023701969855765,5.130776022075592,199.1842837278041,8.768954947856582,8.553000450134277,25.02553097508339,20.155282874772006
1164,3349363553533446400,TYC 1317-418-1,90.09747707015374,16.9399381977307,5.100019187212973,199.37667500751053,9.890558658978904,9.121000289916992,46.55984896517535,19.230465189292293
1183,925673994701516032,TYC 2972-467-1,118.68281867632959,43.34899541958048,6.340696212244893,159.00005015020568,11.535638130397706,10.342000007629395,0.3085441294882507,19.901778012497406
1183,923138486528146816,HD 65788,120.56657621933445,44.02210411330354,6.0849934875088865,167.90184615703586,7.855157978616553,7.35099983215332,40.68269433776319,19.037721213914804
1184,1194391819031629824,TYC 940-752-1,233.4880139844269,14.462327833299351,7.058934459844755,142.83719315741527,9.617893767456614,8.76200008392334,-9.402902641297572,19.22765401296674
1184,1194433634833224832,HD 139268,234.17729454216717,14.924703772137141,6.648075693663907,152.49013878661145,7.10083788206143,6.942999839782715,8.943752395412837,20.73488462254872
1186,6340258141426424704,HD 131025,222.8583295100121,-2.457916247680892,21.06336605288857,47.50978842008494,8.241748790076564,7.173999786376953,-31.791961782384302,19.11664005119012
1186,3639520617654659712,HD 125906,215.66113569497548,-7.768734342772595,23.676211587688954,42.255650183091966,7.37472128831331,6.460999965667725,-45.22265334770401,19.253656852309796
1189,1311010042363288448,TYC 2057-990-1,250.6280126682491,29.13558361117064,6.802333450713934,147.70075313264525,10.845328289162534,9.71399974822998,-20.537147169423175,19.72100224765466
1189,1310708741818128896,TYC 2057-959-1,251.00369260034736,28.300222424352995,7.101454988576194,141.48308469271436,11.376329003962319,10.14900016784668,-30.07196156814636,19.372762855696067
1191,1184049056747211392,HD 135164,228.32322585582295,15.44948878061948,13.571688036306478,73.83239929129418,9.738156692661196,8.579000473022461,21.4831070539808,19.426481399655614
1191,1194865983420909824,TYC 939-799-1,231.22476056154193,13.981711454886435,13.057497431439863,77.06529248039631,9.56455442296578,8.460000038146973,-28.845064221112576,19.290300410542176
1228,3129006098883806080,TYC 156-1170-1,102.48170172159703,4.551740570856095,5.228225033136428,193.38235473086027,8.959058661216691,8.390000343322754,-17.2799969693994,19.41629709712233
1228,3127732142865508352,HD 48845,101.38782012266428,4.594103541402315,5.292082566572452,194.36171018480022,7.05822611580475,6.921999931335449,-1.8101486562532294,20.51529221009497
1230,911358250228672896,TYC 2975-2083-1,127.87453320214142,39.46644085761033,5.1753931407293905,196.51591284758965,9.535658120434851,8.807000160217285,19.36801291446974,19.146017883668204
1230,910208023627167744,TYC 2975-902-1,129.413230156197,37.93653883175461,5.230350611896764,193.3451323199602,10.446291668240871,9.614999771118164,37.16329319685974,19.186093107145368
1236,1574191516409142400,TYC 3844-52-1,187.44844223064504,55.78823692738304,5.177931581283417,194.7342600853802,11.265506010939374,10.239999771118164,-18.983592976152952,19.525300260851054
1236,1572586744828660480,HD 238111,185.92331906543123,54.73031561741158,5.131901555350917,197.1129568462975,9.198264547106895,8.456999778747559,-13.82340265181298,19.154608407373587
1247,824952785362497024,TYC 3436-892-1,146.5601378482549,48.09222783434203,9.215526446628537,109.12636189220201,10.333403274717973,9.161999702453613,-12.223901270896288,19.860660033824903
1247,826162041994634368,TYC 3429-228-1,144.13202173790182,49.52108102376061,8.991767611819979,112.07457799050052,11.270043748173297,9.906999588012695,-10.514150428837233,20.424182563504665
1289,1607794790778011264,TYC 3478-165-1,214.77255005139665,51.56203635307398,5.641681546353301,178.72784799309002,11.062446555863282,10.038000106811523,-31.096262415530532,19.49490365503428
1289,1607794790778011392,TYC 3478-168-1,214.76876840107934,51.55819312395043,5.570391248597311,182.29225216407585,10.25010270219716,9.378000259399414,-30.896056631356323,19.26824386747305
1297,3217478508171430400,HD 37506,84.76939798748793,-1.2307872094727377,6.927071434346597,145.85453130894223,8.363351863828214,7.6479997634887695,17.92429692832519,19.290520314292014
1297,3217501391757172352,HD 37443,84.63588840178691,-1.0584671938443138,7.178714414077575,140.24713127003207,7.62484080112047,6.8429999351501465,31.712209756091323,19.28689992788742
1316,1583057394060149632,TYC 4162-231-1,188.77187684401176,61.05069042043208,14.023523338962791,72.59974041802322,11.00949330882031,9.567000389099121,48.00313793316201,19.858306050093766
1316,1575347137490240512,TYC 3837-778-1,182.85221605829955,57.16614948653791,13.435927348531516,74.51111312985368,9.612439772680633,8.508999824523926,-4.060364714716947,19.63862767349769
1331,3128405559378754560,TYC 157-624-1,104.84286178630498,4.145948661824929,7.661626089702446,131.2106784581258,9.036119191752942,8.26099967956543,7.764148028861477,19.133419504957264
1331,3152809288677876992,HD 53201,106.10667378710733,5.616684071586227,7.290185551799625,138.49022573417153,9.068041616790229,8.380000114440918,-31.1630047536826,19.091164301379262
1365,3219808373311468032,HD 38589,86.72957865667749,0.967905155096424,7.368601453650609,139.18565083013428,8.602193581946182,7.966000080108643,33.51326287580996,19.11462712785185
1365,3222502898353051520,HD 288194,85.35623495550303,0.9667155036196245,7.512587933821497,133.6999994330538,9.7428881259527,8.767000198364258,64.98276209472363,19.170554469915412
1367,854174299736060928,SMOH 1517-1838,163.0045219074155,57.17885661290065,10.551947292043154,95.15605990154702,10.728635211717938,9.458000183105469,-11.537786122755024,20.529505427962885
1367,852291076835249920,TYC 3819-839-1,156.1829997298449,55.462384430968676,11.298736500912211,89.0207668367472,11.34656112274108,9.668999671936035,-0.8033176391717802,20.477602459049084
1370,3219913033073976576,HD 38479,86.55168270067999,1.5343071493236804,7.75933893798867,129.52689738933452,6.979204922498173,5.460999965667725,-60.402744619908376,21.526854112925303
1370,3315832262817566208,HD 288310,88.86389671540529,1.8351062772872337,7.9808855572583886,126.1455328116913,10.39645409910521,9.29699993133545,-17.324456295748767,19.699429595475927
1373,1466673504144714368,HIP 64915,199.5907528281963,32.848978921653575,5.573778058716913,181.1144441482282,9.560632535867459,8.710000038146973,-30.351648772450314,19.164190778564038
1373,1463635209923859328,HD 115752,199.68840087223532,32.16984306121032,5.605397470051479,181.53442222861221,8.154993681979747,7.5980000495910645,-17.44966121885102,19.360640452806294
1383,719124653750255616,HD 77984,136.7461383797457,38.69479084506888,6.053185095135673,166.61843464816263,8.463129489406377,7.571000099182129,5.646992930354724,19.323405884210853
1383,811885158385958656,TYC 2984-1325-1,139.06625396373738,38.09356168851603,6.1706453651247255,165.27810843906568,10.13812652537876,9.255000114440918,23.046296461366172,19.12748885167172
1386,915033264765926784,HD 72206,128.30808151252484,41.99459661692317,12.26248732762468,81.73622890336398,8.663471007999117,7.803999900817871,30.220362088977488,19.133057074184986
1386,921946856441778048,TYC 2976-147-1,121.70853632650486,42.16645500094564,11.763990841685208,85.1433907086071,10.382007400362902,9.140000343322754,20.029959069054282,19.71778099416428
1395,852857840719637760,TYC 3818-1387-1,152.1027880566143,55.5399636420855,6.5270375864466565,154.29301656926444,10.265403606929407,9.371000289916992,0.4136049206110428,19.589629405635254
1395,1045011825684410240,TYC 3818-1372-1,152.07027717763165,55.59093022625916,6.415481875399157,156.9241143714897,11.397534838681402,10.258999824523926,-11.321218935173846,19.951752571441514
1398,3221060442176742400,HD 36443,82.93556362618814,0.09686801591814889,24.460434760612358,40.96694075251792,8.140147477608114,7.063000202178955,-7.404866199829659,19.33427096180938
1398,3223331002407884928,HD 38014,85.69205057805644,2.6768501107861646,30.87170680807228,32.40537782076266,8.219374496639116,6.966000080108643,49.62550122879727,20.107829150552714
1399,1374394310723876480,HIP 76696,234.91381424998232,35.65174781490774,11.321047389206958,88.53582760014743,9.608042893655107,8.61299991607666,-18.590419591168555,19.196661321356927
1399,1376446961494367360,HD 141990,237.63475134517128,37.8354740946623,10.928005880576936,91.65837195608214,8.516624683479687,7.639999866485596,17.705488438246995,33.06577694997528
1406,1374656956563798784,HD 139691,234.55351165394876,36.247045266996025,8.523889006132551,117.73427666771585,7.681635278642979,6.840000152587891,-3.692521032319151,19.068583632960337
1406,1374656956563798656,HIP 76566,234.5586460350595,36.24734609913586,8.773906708077979,114.35461361604403,7.916047125974096,,-32.59222375174484,522.4655514168738
1428,1043906953937681152,TYC 4131-1098-1,134.16831678824263,63.51060224494114,6.508323461364695,154.68870539863948,11.132536151992538,9.880999565124512,-158.47513678683592,19.23431915570196
1428,1044477325594339328,TYC 4141-1494-1,137.26264585729592,65.12581333683859,6.811628517036545,149.76664057634156,11.035347773018218,9.907999992370605,-14.673563893832746,19.78505639540433
1429,3004124289757021312,HD 43024,93.39998732862801,-10.818259230641416,5.315306883156496,190.5101280200292,8.558370486278971,8.121000289916992,33.39345421360588,19.50511742600188
1429,3000870834851275648,HD 43345,93.80085183459643,-11.916254333055171,5.093638139663845,199.52273145485856,8.245782831846757,7.867000102996826,36.62478542966786,20.25891367913003
1430,3354619047318562944,HD 51002,104.04420072618917,14.500609472465392,9.853767412764682,101.84007714945001,8.094045787711895,7.372000217437744,22.114106691588923,19.181993660338524
1430,3352552446493381248,TYC 759-1562-1,102.53430044211532,13.16985868882902,9.962340505446724,100.57766809943544,9.189540041827758,8.303999900817871,19.139181958606375,19.330239009725915
1431,1044611809610471680,TYC 4131-83-1,133.9620723743562,64.97247211101663,6.587898016871242,153.3200278074119,9.772887462166093,8.982000350952148,-6.819304568140872,19.124406494453545
1431,1044071777602553344,TYC 4130-2221-1,130.91413549064112,63.3820408786515,6.661383645915346,150.9205150342348,9.297128920330419,8.574999809265137,15.500757363222103,19.385006432100962
1434,721962493261482752,TYC 1426-44-1,156.83034441927649,22.33391205993346,8.67773067556315,116.02493265358342,10.077955936225889,9.168000221252441,16.71355384933969,19.140007397706174
1434,723960168450217728,TYC 1970-509-1,158.80535897078565,23.54419872656042,8.929077479499918,113.59152094444173,9.45932686078406,8.498000144958496,21.89197822842934,19.17094574932308
1473,724117261173935744,TYC 1977-1244-1,159.36080593487617,24.29439486739911,12.0013533135896,83.6410938736233,9.830995757914422,8.758000373840332,22.591396696593776,19.226734971504744
1473,3987829786616775552,TYC 1434-621-1,160.305340398012,21.247104373114958,12.457667495730533,80.60779419298038,9.618393817765256,8.579999923706055,14.53635311262132,19.256898984849183
1487,1045697096306725248,HD 237872,152.52914003692987,57.20130828673089,6.213841274046739,162.42002998189724,9.141095576442783,8.357999801635742,-19.681561075362982,19.075553820609763
1487,1046010800718056576,TYC 3817-148-1,149.5519103134558,56.64056656268827,6.067463113877521,166.88730023291632,11.757328308700734,10.40999984741211,15.55240444223721,20.35777532911571
1529,908698188004150528,HD 67108,121.99887793374954,37.9696502516909,7.757284774629888,129.49715028154046,8.711626027676104,7.827000141143799,6.148290755678342,19.20924416512442
1529,919568853309073920,TYC 2973-1269-1,120.00884247880003,39.120259941432764,7.872189245440042,127.57680514885352,11.225453267237036,10.0,4.07884732058513,19.429893478111204
1536,1064816263483901440,HD 84483,147.06156434629088,65.49575410197716,13.280503550740251,75.44644329789155,8.845550360673219,7.86899995803833,-35.49466069713672,19.17431383619604
1536,1046901130258578560,TYC 3820-1084-1,150.25338444824632,58.988150355868484,13.57070553988252,73.79365140478333,10.895558474690908,9.376999855041504,-0.2420196388079212,22.002847034655854
1557,860577889815369344,TYC 3829-462-1,164.1557129190203,59.07631996533495,8.689729365209326,115.74734300206974,10.301777138078885,9.300000190734863,4.053144715960121,19.48426114366348
1557,1047585473167367936,TYC 3822-889-1,156.06695638762028,59.513958435385106,8.987106304177043,111.70371330321306,9.878519828394811,8.920999526977539,-23.182750961272475,19.03129150451773
1567,1047939069234974592,TYC 3822-453-1,158.19979204028934,59.944017555283125,8.932463318033093,112.39557119693906,11.2043134524213,9.944000244140625,-27.451883444425853,20.104732703370395
1567,854547721372459520,TYC 3829-315-1,162.43394843091505,58.630221760999845,8.543961383089478,117.48013045276133,11.43382260814433,10.083999633789062,-38.74605498200724,20.413647041499672
1570,1208805660557751040,TYC 1490-814-1,231.56546330684333,17.86424574788062,5.7913991134534974,175.87187668498268,11.2351363019964,10.005999565124512,-48.56811214737344,20.13226603149412
1570,1207887808866293120,TYC 1487-853-1,230.961841644122,16.90240119894542,6.039443636287083,166.88732724205096,11.927561333490267,10.699999809265137,-45.33168113690242,20.530028163780464
1580,1049997732959571072,TYC 3820-980-1,149.51700568053985,59.78461450818044,5.973100583934334,168.68211738232577,11.722977511379574,10.579999923706055,18.95048718621058,19.989395004028587
1580,1048500198122470400,TYC 3821-435-1,153.56334008149952,59.878517906128714,5.801351250855434,174.522219554294,9.079722002076284,7.995999813079834,11.747267687718479,19.63980923556563
1588,921269729078259584,TYC 2973-310-1,120.22608927322165,39.619252285278414,11.792165342136919,85.50668549602318,9.589443647147135,8.425999641418457,-44.929327268061485,19.339938573564005
1588,921082777741828608,HIP 39256,120.41971126388523,39.61593337372146,12.898958854211,77.64858500320359,8.994535044897674,8.109999656677246,-42.32319973408334,19.089440904695483
1612,1586943308671107200,HD 131580,223.22467123060508,46.154349180701544,13.112201038825374,76.36451441273753,8.741830414694721,7.732999801635742,-58.25186931524427,19.618199998309432
1612,1591685742839468288,HD 234181,222.15805804253435,49.74346688228967,12.479622722867855,80.30859306753216,9.34974154821025,8.319000244140625,-6.284530835648359,19.38156553411893
1615,1051091472150964352,TYC 4137-1755-1,149.68284735976357,61.32162600210652,6.116959615229631,166.7571425323664,11.396897229567056,10.357000350952148,-6.630584321020928,19.965487431656754
1615,1049806933333019264,TYC 3820-747-1,148.9477954959251,59.6395982675077,5.993689302377911,168.21965853580951,11.655764623534168,10.416999816894531,-26.100263037965952,19.14176900882707
1618,1385240855492988288,HD 144657,241.29022408043977,43.612516337747394,8.04921704595293,124.75764737786884,8.520580510359064,7.822000026702881,3.593804699898808,19.253723741313884
1618,1381372945385535232,HD 148331,246.34676277752595,42.519833796200814,8.001889972467106,125.64741689728308,7.762047843620863,7.382999897003174,10.424332631171406,19.37813523770334
1623,922260389054400256,TYC 2976-2181-1,120.26807061919371,41.326525009486836,8.94767399817425,112.22586106216828,9.732859773839344,8.83899974822998,-33.74360274608889,19.352343484058604
1623,926870641309680384,HD 62068,116.08556508976417,45.36841658277675,9.070506980013365,110.89973582356461,7.159228781350077,5.78000020980835,-66.37744122581222,19.746433521023164
1640,1385809749680877312,TYC 3492-1670-1,243.98911714195955,45.18211887871236,5.646637867333653,178.41717022327447,9.795644531574721,9.02299976348877,-32.11127455850145,19.077913162151624
1640,1382198128861916800,HD 148094,245.9939587879996,43.074209523665814,5.561975242229789,181.25450850766492,8.156664941140942,7.90500020980835,-11.122270571534898,20.290221477794315
1649,1051281447144392064,TYC 4137-215-1,150.64922882192167,62.25364394481676,6.133034508773048,164.37741224444508,11.38099430498193,10.288999557495117,-21.150361978449737,19.119692116865053
1649,1051795881147648896,TYC 4144-344-1,156.06143310349597,62.131000550255514,6.232812116713418,165.67940086623278,9.245847877773752,8.086999893188477,-29.716003598964498,19.147491736217592
1655,3361307857584193152,TYC 1348-1428-1,105.21098157838472,17.465025336859853,8.24607559887116,121.82948756904659,9.526106291854529,8.571000099182129,89.87945820765606,19.194451301209597
1655,3354855339236262016,TYC 1344-1245-1,104.23075012318377,15.796182344293797,8.408748123267392,119.30776946953699,11.090615131679789,9.88599967956543,-27.597818324482564,19.212628730825045
1672,3131834180229403904,HD 47072,99.26445465808365,5.519420415856479,10.70742651189073,93.56764897073042,7.068474748551914,6.581999778747559,38.81192010164466,19.281636864315495
1672,3131842804523744256,HD 47179,99.40193098812146,5.659047481443788,10.707262956971578,93.55915420163782,8.388694858150831,7.651000022888184,52.51006954494504,19.170822907672154
1673,4018442251918118272,HD 99996,172.61123090772998,26.922801699324655,12.838414959573004,78.00795961440055,8.418168206421296,7.566999912261963,-0.15151807656133975,19.35808202151481
1673,3994080922537313664,HD 98319,169.66252662376928,25.30233358185858,12.237756494838079,81.98994794235492,9.313062793296766,8.357000350952148,-0.957394187461488,19.254413225636103
1691,1493894628909738880,TYC 3473-448-1,219.66356853479854,45.07643401838592,6.073185330912937,165.97334795533376,11.04857680957885,9.982999801635742,-48.04319712140874,19.22127837904365
1691,1590114953040716032,HIP 72189,221.4863613330342,46.656934116863106,6.232463438035646,161.3600523648722,9.979179147182046,9.156000137329102,-32.3731127491868,19.071880401160534
1709,3997405845699695488,HIP 55077,169.1364432069427,26.461538500257976,31.573011312600073,31.686397284185954,9.91644086037242,8.104999542236328,22.107242746780955,22.362113947666597
1709,3996290700391101952,HD 95188,164.95058299852937,25.28986532778565,26.93826910895692,37.13504977673047,8.232776582515793,7.0920000076293945,9.372016555716641,19.707582204926062
1711,1493863395907554816,HD 128749,219.3319429447526,44.80864076251808,8.877035146661221,113.28672752601842,8.125277852929656,7.238999843597412,-9.015089355067168,19.271823473515646
1711,1591057646822107904,TYC 3476-1223-1,220.96355278780635,47.71700276502174,9.12800601211199,109.93577839510243,8.997693467019161,7.938000202178955,16.251704901001002,27.885737881282516
1716,1507046128007252352,HD 127263,217.23117648177436,47.15070500841077,6.6735255732032375,151.16238753194955,8.110114639407872,7.635000228881836,-16.778922233191167,19.227664154818136
1716,1591146191868500608,TYC 3476-1131-1,221.03023854214769,48.30790909379697,6.588684967019374,152.85071914973895,9.425724474631345,8.696000099182129,-41.630009027597886,19.094281237212225
1750,1215848685368259328,TYC 2025-814-1,230.79286649493625,23.785385158858887,7.043045433862079,142.7999039744479,12.261388929313672,10.732000350952148,-36.65023746855881,20.01941777137922
1750,1263758255281340288,TYC 2024-299-1,227.32194581666576,23.831951250248636,7.319839967809416,137.81098559454333,10.433526908230448,9.305999755859375,-25.757072964849176,19.542146290922226
1756,1054711098789576576,HIP 53980,165.64064490200028,63.123927638791685,11.055143388561351,90.64792160434659,9.014153281822058,7.988999843597412,-35.02816767019128,19.681475095895003
1756,1055167396115025792,TYC 4148-387-1,163.87877881708866,63.445903245461544,10.210385953524263,98.16054159524332,10.213690032864204,9.045000076293945,-1.5089958597487314,20.309667166497153
1762,1054918597249523584,TYC 4149-1017-1,167.7174105809818,64.20715475108787,5.846145727567791,172.36094830003756,10.665081005912146,9.77299976348877,-47.12148990307101,19.11560093809551
1762,1054918391091093760,TYC 4149-407-1,167.7406088178844,64.19775957687875,6.082683753748505,165.4885118502339,11.77728223582011,10.651000022888184,-45.62467019014422,19.34354036646261
1787,1058466412034525696,TYC 4148-1192-1,161.278048861808,64.61102728564573,6.0324396273771255,167.02110887410834,11.330972523992727,10.246000289916992,-21.87942235738006,19.210871858824294
1787,1055936092181641088,HIP 53885,165.36943015255022,65.1838249978924,6.0693968350611955,165.85227249677578,9.674980956259224,8.883000373840332,18.446045139192513,19.282585141110058
1796,1056392836190637056,HIP 55573,170.75635276354416,64.71467761258683,7.007093958165385,143.5579880965137,10.193646712477268,,-6.122474780770214,19.4783025545978
1796,1055907917196181504,HD 94913,164.68628240115524,65.03886987675747,6.977422431589285,144.5083222413332,8.139794400095766,6.693999767303467,-30.828651856307328,21.301165329616246
1797,1018356365292208512,TYC 3431-1319-1,142.00698557857896,50.927454920619695,6.5527647663726025,154.84305893507045,10.408158259716696,9.36400032043457,6.7237992281344,19.551775949942147
1797,826342190103094912,HD 83272,144.67831811312485,50.24904516857956,6.644554088892943,152.68898669248688,8.133527647501012,7.442999839782715,15.691014762450699,19.045328301403636
1803,1387642188887913600,TYC 3052-1498-1,230.51468610130573,38.12172624717585,6.254392432547868,160.67645133757176,10.787739467117936,9.824000358581543,-32.31582196391473,19.08608965605673
1803,1391805455306597632,TYC 3048-801-1,229.05579915447694,40.36662704739254,6.14935939923118,163.86012386275402,9.338975798351061,8.42300033569336,-21.127315408363625,19.31716800504849
1808,1596105058029208832,TYC 3489-27-1,232.89315355306158,52.11201873521011,6.52939180592259,153.92067569036004,11.741053774329844,10.437000274658203,-39.9892241205697,19.56918993928877
1808,1595337117876913920,TYC 3489-149-1,233.46188836425492,51.92594822179769,6.4169405000297735,156.66270874458348,10.049478380768925,9.116000175476074,-92.24051119283787,19.283234828154594
1812,3448410653341133312,HD 37574,85.24093532815577,32.89598726937725,14.788611162821809,67.71153733483196,6.598663376687593,5.789000034332275,-9.801770706582694,19.143644195128918
1812,3448457932341125248,HD 246069,85.19499936875877,32.938535279535714,14.587862830900573,68.61772104291356,9.439881755062459,8.300000190734863,-17.62326601666618,19.36258520881761
1816,971553419474407040,TYC 3387-1648-1,95.007088146916,51.93642174869427,5.10914427622477,197.28665470338743,10.043884236934733,9.241000175476074,18.116008793574963,19.02989991957094
1816,995771090788086016,TYC 3764-1281-1,95.01262527247684,53.45354782225204,5.272095841342448,191.16546795472982,10.862053459654216,9.739999771118164,94.29315356053937,19.32002024777541
1824,4457270811580957440,TYC 953-373-1,242.77043436493202,12.219163149488057,5.305759191435034,190.81654689219116,10.942948356282074,9.925999641418457,-70.39504914862073,19.61161733913941
1824,4454029932338912512,TYC 954-154-1,244.6621282762973,11.554910601231255,5.267705813940334,191.62124257687694,9.62626503101153,8.670000076293945,-18.786076130588764,19.27286303215877
1846,3012181236086534784,TYC 5346-110-1,85.38645672586925,-9.286946022150527,9.49225290896599,105.61891257424561,10.890299865565199,9.730999946594238,6.8622062047277375,19.593009771188104
1846,3012126844620699648,HD 37916,85.39958654155693,-9.493076522209089,9.912174230617934,101.26163481051364,8.183645062838693,7.554999828338623,22.291371742765822,19.35940506525174
1858,3120955440387243392,HD 46164,97.98416954536478,1.9177877711022344,22.750349195745237,43.97542043720931,8.184391689537453,7.129000186920166,-40.043290124738625,19.506137957603723
1858,3326288343520425600,HD 45759,97.40361435346442,8.492375131426249,20.63130982357674,48.50136484875881,7.446601954990207,6.609000205993652,22.761215120860427,19.177313691164798
1863,1220013532336061056,SMOH 3287-5726,238.7768964749014,25.500931364786684,13.453356404431325,75.27538550410975,10.817895649005349,,-30.00977499713874,21.399799515368766
1863,1222764922745132288,HD 141176,236.70862761458204,25.085510378305028,12.629813969264228,79.34329468800345,8.200749783854821,7.215000152587891,-19.58969229782133,19.494661027007623
1869,1223825676587856384,TYC 2040-641-1,237.69726678870256,28.239622822891686,6.841096527348113,147.18426641008122,11.181248133280139,10.107000350952148,-47.89515948371256,19.6485254187808
1869,1220157224761254912,TYC 2037-1024-1,239.46955700954328,26.17008439736155,6.807776072057511,147.91838672297774,11.43009718511761,10.168999671936035,-38.90877285362869,20.883082838215245
1871,4558681723948566016,TYC 1526-1393-1,254.75238801726894,17.51976176540838,6.018038314042376,167.45630142955332,10.71149685070662,9.696000099182129,-47.26367279427177,19.4146644333503
1871,4558682582942023680,HD 153455,254.74285320764372,17.53670431442986,5.94573626461894,169.49926972497286,8.334591414137549,7.578000068664551,-27.81884095273517,19.153117134573705
1881,1390615268330352000,TYC 3055-103-1,231.73975168013658,41.4265605743216,7.202273405526387,139.37915214570083,10.157770108337385,9.187000274658203,-43.428037699598605,19.51461711032966
1881,1390442267047614336,TYC 3059-825-1,234.48845993289183,42.76986412967349,6.974277369862595,144.00706575746563,9.40387216763073,8.461999893188477,-55.93322877560831,19.594608994571022
1894,4558910697244721792,TYC 1521-61-1,252.4053873892559,16.404464122609948,8.548593074030665,117.29836192819634,9.904272784150015,8.972000122070312,-28.004376234446696,19.09429082211903
1894,4559308617374837376,TYC 1524-1130-1,251.9484889325886,17.87182235290883,8.356721074825648,120.2062577291204,9.563537921314204,8.642000198364258,-75.78995927250816,19.16430730444772
1901,1601186073059589376,HD 238480,233.92594993823545,55.525532569892555,5.1932079294806766,194.61070606444255,8.886796839783411,8.11400032043457,-24.356311934055626,19.124865686535358
1901,1598298446287695616,TYC 3873-1525-1,236.40032352306247,55.19806980513489,5.124914304780769,196.5049168001694,11.517439094073847,10.517000198364258,-18.721186842137772,19.272080549150512
1920,748360702292791168,HD 92194,159.7820450481309,32.83296837415834,20.14784925634659,49.67123787883082,8.40660649570357,7.385000228881836,6.251421565093008,19.44858876858847
1920,749786562715192320,HD 90681,157.21356383945943,34.885416992340005,20.43447542311127,48.983841355585845,7.652567926219913,6.705999851226807,-8.621298330869138,19.61134587566312
1921,1061100326499079936,HD 99318,171.64851770447802,68.57524066005305,5.259567696180037,191.6607141928051,9.049581510380289,8.520000457763672,-2.921461584022312,19.074712911590574
1921,1060279953385325312,TYC 4385-1048-1,165.9789181218071,68.18008882988792,5.373040423191589,187.65300863673562,11.077275160447083,9.906999588012695,-16.53660761658473,19.60721139546679
1942,3358072750777562624,TYC 1331-1457-1,102.17134363279858,16.180824778890038,5.933913440778353,169.45427739069476,9.495253203609032,8.769000053405762,36.366014759704456,19.233797319570545
1942,3358747610401170816,TYC 1334-104-1,101.14677692685838,16.955659183816593,5.664367398051345,178.02187257009516,10.211226478232678,9.38700008392334,45.25540508185364,19.190158976365247
1949,1073977634884969856,TYC 4388-474-1,163.70692250609957,71.22056504254199,18.20589647218843,54.96071517637212,10.020098546584311,8.54800033569336,2.216576485932862,20.97538760229821
1949,1061266009159964672,HD 101364,175.11720686293688,69.00848902269114,16.85965993393558,59.35112135014231,8.467117814916225,7.4770002365112305,2.3207535918489572,19.268871849436596
1953,1223455656565030400,TYC 2037-245-1,238.17579173319268,27.011482972557634,8.864883098524801,113.23704952340645,10.96754919509477,9.71500015258789,-47.50391106065942,19.976615184517563
1953,1315356446187238784,TYC 2038-738-1,240.93480137673967,25.664352701168575,8.406009598004367,119.38015794717472,10.92820017015055,9.590999603271484,-52.37353292570802,20.361774416377642
1954,1295879044377613056,TYC 3044-740-1,226.46964744730454,39.6365485574826,6.0477899724218025,166.3726421515452,10.48772108936677,9.607000350952148,-41.387876341123935,19.112442719601393
1954,1393157888969418624,TYC 3047-841-1,225.6441950372451,42.467667177427145,5.957952607350946,168.76943078121673,10.755005367781019,9.765000343322754,-49.73919520670233,19.356176598302557
1961,1393426650843256832,TYC 3051-1231-1,227.82217301824775,42.96846307659605,8.038442433480299,126.88386032986963,11.28518488418421,10.076000213623047,-35.132123793187915,19.200454514057494
1961,1489172982382327936,TYC 3047-1038-1,224.42022331620416,41.638631119426236,7.758523464491764,129.4059739483609,10.23366007478259,9.17300033569336,-77.62220312370488,19.569893591331944
1997,1224905500085282944,TYC 2039-1254-1,236.4566243027801,29.458967223260263,5.648354453291366,178.32590008366378,11.159461101612964,10.055999755859375,-52.5562853458616,19.436437565817005
1997,1320856168990061952,TYC 2040-216-1,238.36941042528346,29.960453264426054,5.70237274460135,177.4893402353759,10.887102537751057,9.79800033569336,-19.748894976924166,19.23651680310289
2017,3065669315681735168,HD 71707,127.17521815179116,-4.552934818511571,13.906113715386665,72.03767088603205,8.968618959964129,7.959000110626221,35.692849456002435,19.276024613322555
2017,3078016899981224448,HD 70298,125.31710781107114,1.0631372659238272,14.077202111344398,71.46896195208595,7.092695806939361,6.3420000076293945,-6.948444771001821,19.140912518153637
2027,746396734007577472,TYC 2513-636-1,153.71723431241182,33.740938114199665,7.990242933584774,126.01461338231749,9.105305869859453,7.75600004196167,13.936243903066401,19.218685981732385
2027,754134306569324160,TYC 2516-337-1,154.32108399959264,37.2556258497204,8.397471862369494,119.63416825830282,10.647061933842545,9.550000190734863,12.336494458694688,19.28259499036176
2040,3082971505534677888,TYC 4847-2852-1,121.88585499202458,-0.9460685502083672,11.80821135760501,85.24277909755509,10.689899432738493,9.366000175476074,87.0014623862272,19.82340582738741
2040,3066333042747492096,HD 70034,124.92222052203675,-4.141154758486342,11.824736002538035,84.89446948503024,8.449221023242877,7.605000019073486,13.460874115631295,19.11755128821342
2043,933744650567726592,TYC 3409-491-1,115.95192867147948,48.18655205784213,7.56027695128585,133.2279856137282,10.32286486089324,9.270000457763672,-15.586326062114662,19.52725009763906
2043,935649073426365312,HD 64866,119.5898050903497,50.25580790251927,7.504231464342693,133.95942958045097,9.634479783639662,,-41.64378915356518,19.282742173375752
2064,641073450030467712,TYC 1416-788-1,144.98138179541886,22.361159823256774,20.752995232743043,48.28764667996933,9.855548649029085,8.446000099182129,7.631820712772978,19.633123766943473
2064,635157046680902016,TYC 1404-159-1,138.51899543596886,17.89146756187883,18.586708768558196,53.929906824375244,9.920465209596035,8.526000022888184,10.46337495900623,19.21733888749184
2082,1076620448520767104,TYC 4387-704-1,158.24849245743644,71.2703271477491,8.604616750223865,116.93604122454218,10.549059248006888,9.449999809265137,367.9201120952279,20.241214483929667
2082,1077843655207262720,TYC 4386-413-1,150.41415527963295,72.1832317888588,8.801758182735716,114.04715207438285,11.17234141469208,9.90999984741211,377.2271473528838,20.336009793850728
2097,1398020616581296256,TYC 3490-1520-1,237.61497159585292,46.33802879390502,8.032569248271212,124.95922132822975,10.965637816996775,9.607000350952148,-41.00449950644136,20.030793368765114
2097,1403200106622099072,HD 142475,238.15499174358985,49.683697305286316,8.15685663931834,123.02710577945138,9.517345534538649,8.512999534606934,-102.12781773266653,19.200320471866913
2120,1469586213525833472,TYC 2535-955-1,200.34456263382492,32.27182005123407,5.658863590362865,178.15012813966501,11.456007365933626,10.321999549865723,-21.404164056204053,19.6291445005205
2120,1472774728526638336,TYC 2538-597-1,199.3507168363357,33.60252768164014,5.852917132808489,173.47671797727642,10.23258957611651,9.194999694824219,-64.44277643727541,19.63613644072531
2121,1610626136298354560,HD 238372,218.78145061259053,56.4253963722446,8.264306393954085,121.43291553134479,8.883156681427604,7.671000003814697,-58.61518339354513,19.976093454205124
2121,1606273547721455104,TYC 3861-486-1,224.4507618850837,54.053707894256256,8.467238708972921,118.62953269744663,9.175675017790244,8.293999671936035,-42.9701029351575,19.070875759262083
2125,4564590843034212864,TYC 1534-122-1,254.3282882881172,20.81967450950423,10.10973264831084,99.1512550802592,9.942726139609164,8.869999885559082,-42.661126945231885,19.71392585143796
2125,1299508635340129792,HD 150946,250.86155996908474,23.196607661817563,9.784882686363298,102.56381879977685,8.683610047340245,7.875,-41.08617647546869,19.255358313764898
2137,4019599213028451584,HD 102555,177.1048465112774,28.416968858110057,12.795591481816066,78.26310997805308,7.123823627114458,6.453999996185303,7.085484474002605,19.1271073323301
2137,4017383112982923008,HD 101416,175.06677075471478,25.784750157270636,13.037620431146111,76.86461513827564,8.008229421913956,7.201000213623047,-22.144427957216458,19.253335129723677
2170,1400598799549757952,HD 145477,242.20618259941335,50.857690837211294,7.407443144325743,135.46991980836748,8.918250514625882,8.109000205993652,-24.442580863931795,19.38950407896049
2170,1404545805775274752,TYC 3496-612-1,237.44077890945368,52.45486972831079,7.313700970228015,137.17230411177957,10.410445425548346,9.399999618530273,-25.00746440169413,19.279227137881843
2176,1117647591040059520,TYC 4376-611-1,141.127902305158,69.49671346330663,5.2091883268747265,193.69247846970404,10.738694979142851,9.833999633789062,22.36008041363496,19.27994537160137
2176,1068962246954089728,HD 78657,138.28530164996374,67.30102215823986,5.189635126176375,194.99184054312295,8.993544081509636,8.510000228881836,24.635309037966888,20.99643922649354
2180,1236326711478455552,TYC 1481-620-1,221.70405439205814,17.502860136265106,12.468997848099887,80.3306505673545,11.019243809435274,9.619999885559082,-12.466190679508216,20.388207513628807
2180,1186854838621702784,TYC 1485-447-1,225.88491999993875,15.445519335398181,12.855007295685692,77.89957983857036,10.916436309393923,9.390999794006348,8.947786243596092,21.08109622763965
2189,3137350052109257344,TYC 188-1859-1,116.74177687675177,4.027858067996069,18.253516519122044,54.952867938157254,10.786500684543462,9.137999534606934,32.34267760484569,20.16735768861688
2189,3141791529329604864,HD 59490,112.61609004679555,6.720721068184906,21.085573222408478,47.45562771596745,8.449086984877479,7.425000190734863,87.32936012182071,19.270145198201746
2227,3096808859369502848,HIP 40839,125.00813344803538,6.271537266795351,19.02649177747073,52.59485797782352,10.23892617462577,,26.31009924143586,20.74737302531066
2227,3069458919945416832,HIP 40732,124.69632960742544,-3.361318507108799,18.083390032709787,55.43144795994606,10.86592696689921,9.218000411987305,14.69835443539985,22.004552567088158
2256,4491307912006785152,TYC 978-631-1,259.56378758797797,8.98795909090306,6.661464305986317,150.9380225575633,10.823313250250168,9.739999771118164,-56.38423994871154,19.456453133914447
2256,4393752746399424768,TYC 412-874-1,259.1303092018634,6.813494806957517,7.041817042599124,142.80997217131684,11.555606513697294,10.027000427246094,-7.884473547570423,19.477945093560603
2295,1072822804077872512,TYC 4385-504-1,163.52157468035858,69.88451710405964,5.6725060343764575,177.8936040277978,9.005681339726415,8.015999794006348,-94.88921778908123,19.543062122765733
2295,1073421694317780608,TYC 4384-1278-1,158.27517287442498,69.89691151956663,5.702693971666952,176.52091072820545,9.458771417075699,8.651000022888184,-58.82111819998882,19.211560530846263
2316,771234186282411904,TYC 3015-2116-1,173.9380367005263,43.126461838036214,13.355637219678927,75.46558591713264,11.348717321981336,9.696000099182129,2.677868270503451,24.541256537391792
2316,771869704003643776,HD 100040,172.72177621225993,42.838498370952244,13.212480704135755,75.80506983208309,8.781341337870575,7.875,-11.580955454736781,19.36425276756246
2320,486190366627434112,TYC 4348-178-1,84.62439431463658,70.93601730305802,5.132302861105397,196.56207684919866,9.55602822040751,8.741000175476074,69.34789470785255,19.176704244008768
2320,498509569782285184,TYC 4352-1191-1,84.26591110991956,72.16641866694026,5.232760623812518,192.7099279432666,10.347481979366126,9.550999641418457,13.534046208221525,19.19254440236397
2323,1101545346330264576,TYC 4118-475-1,106.68270150975096,65.46062470977449,7.405665023563194,136.76029639318057,10.851228075564867,9.793000221252441,20.049064120283585,19.181049195400593
2323,1100851176536823808,HD 49038,102.76641390187429,64.33952747022377,7.170519358642948,141.74369748585104,7.93796301113526,7.508999824523926,13.80923125079812,19.306790476450175
2338,1619151543301644416,TYC 4180-1332-1,224.96316619398473,61.32489312631517,10.642134985519975,94.43023557025977,10.109028276471246,8.920000076293945,-15.668840896289051,19.36281162859564
2338,1614888290044220928,TYC 3874-217-1,228.6046533510746,59.07150657235862,11.114622581971666,90.19189171215731,10.131211307885517,8.956999778747559,-15.160930409983292,19.441329252403772
2340,1408835172434556032,TYC 3503-157-1,251.64278063330872,47.97851594354429,7.616525810424827,131.94551569841624,10.524780754427805,9.532999992370605,-65.54741807791004,19.652795978542223
2340,1406428204042570240,TYC 3069-133-1,248.54851286143364,44.755228835407046,7.460512087954333,134.60999303155737,9.100223276274452,8.262999534606934,-58.507241274764446,19.072990928050633
2344,1105036776784899840,TYC 4107-116-1,91.21855458961315,67.26708472847606,7.1691162278352,140.15614419844914,8.988470161289047,7.808000087738037,3.8760405079008002,19.924526564782116
2344,480345156655786112,TYC 4106-497-1,87.70759427025484,65.99792436274664,7.159744161993087,140.38506597546726,11.45033100306973,10.218000411987305,-81.33693959300913,20.030496132003012
2348,4033312631287716096,HD 103831,179.3816749515307,37.16330954424632,5.731098893984245,175.64224635577546,9.100952370879785,8.22599983215332,18.50121108340403,19.39027247268077
2348,4032900005189991424,TYC 3014-42-1,177.42336786803844,38.10735240710695,5.5478216579623245,182.2092387349071,11.904667467320628,10.713000297546387,38.30543008002479,19.221518151297303
2364,4033868468775993344,TYC 3017-1950-1,181.22651964815793,38.688793988915556,11.56560840995135,86.68381813528497,10.707031299988168,9.215999603271484,28.272051385580674,20.934345355892162
2364,4034664205956439808,HD 104192,180.02315439819347,38.84647415673824,11.223818346711372,89.31694666088744,9.392038576086215,8.461000442504883,-16.054373080423304,19.299025488313372
2383,775037328283498624,TYC 3009-2621-1,162.30253324040658,37.697195468349165,10.782639785624514,92.95421262908837,9.40866234204577,8.494999885559082,-0.86849538296409,19.528343472475797
2383,776634059685113216,HIP 53110,162.98489390103958,40.109414870505965,10.14276503701521,98.84432892077064,9.469288999047293,8.51200008392334,-0.6729458642145882,19.52615032635371
2413,776794210425635200,TYC 3009-83-1,163.5807677561349,41.170242998137724,12.062579405893372,83.04165410821216,10.490163173185831,9.194999694824219,-20.91197254837146,20.552484733528658
2413,776794107346420224,TYC 3009-97-1,163.58333666876723,41.14833121162343,12.698734054670036,79.10602719199565,11.090882386623548,9.414999961853027,-28.580494421768982,24.036501411230773
2425,944711901097650688,TYC 2928-1250-1,99.76211976643037,37.90691805029646,5.596814829009249,179.88693488994176,10.457153146435274,9.477999687194824,-13.12474447802986,19.147569249416655
2425,942924610587187328,TYC 2434-694-1,96.87972017857157,36.72697716290156,5.708890608287892,176.20544497496127,11.509393541462746,10.347000122070312,77.849075868395,19.550128775905645
2435,1077779436856186368,TYC 4387-327-1,152.34425482166162,72.01764265473354,7.796466549165999,128.82624159074743,9.196448882316023,8.434000015258789,17.154988960490186,19.229510407130626
2435,1125971340738999808,HD 85841,149.5937182477064,72.87936272078126,7.531306455646429,135.34087988859704,5.506793887115741,4.263000011444092,-100.35389723527626,20.426195579654095
2436,1667094957556508544,HD 128815,219.07390245297347,63.46563458941309,6.426904585052574,159.45475855060747,7.995659542181933,7.40500020980835,-9.096075095120268,19.123088297104996
2436,1618907451719947776,HIP 71811,220.3386675849768,62.16712065460233,6.219338299413873,164.5241865464152,8.98750246735371,8.375,-7.672723741563285,19.043043802475637
2447,1125935263013714176,HD 86925,151.38190628035497,72.80316899514334,7.079327357631031,141.87091318619198,9.105386834527295,8.425000190734863,-5.730683970142026,19.2574640048634
2447,1077997792992966400,HD 87851,152.841215835237,73.0368838736473,7.482790516252788,134.3558752465815,8.847183779824721,7.940000057220459,-23.902314363675387,19.20978077482088
2459,944381291695488768,HD 48881,101.84958883085628,38.5340811721523,12.265733323330911,81.73734942628988,7.263662585451783,5.9710001945495605,40.55290447800175,19.24859806558986
2459,951160880392351616,HD 51592,104.9899861108892,41.866690599589404,11.22390781873468,89.31985883951182,7.61418249999722,6.855000019073486,-22.738180971377368,19.18294655752457
2465,836462610521803904,TYC 3450-163-1,165.21681407277114,52.0833821888134,5.681968369205135,178.83427670821848,9.916272341008723,9.071000099182129,-21.077880423803947,19.154445727773172
2465,849789928400402432,TYC 3823-514-1,162.15136604012216,54.07459835976774,5.763858905339995,175.06159758906642,9.660599305950475,8.67199993133545,-31.475560050695982,19.270340726939427
2528,1412144255757416448,TYC 3506-1295-1,252.55284072299062,50.057286567019126,8.489552607318148,118.14432798249402,10.035391458068233,9.015000343322754,-2.8649050587165448,19.299355203924573
2528,1407535240452585344,TYC 3500-1195-1,253.22374384094024,46.13476972865177,8.750781370610639,114.56985518779,8.762067035397006,7.783999919891357,-13.275190791510544,19.131915926569665
2543,1257792923664126720,TYC 2006-20-1,209.9662742595608,24.22266753316754,7.955691873228375,126.93504375806587,9.593739741155257,8.579000473022461,-36.624585074566745,19.301653706611823
2543,1450921419528800256,TYC 2009-190-1,210.26081888596167,27.288326396247918,7.546362984725175,133.08037363708695,10.558913360375012,9.515000343322754,-37.96413322668586,19.177761575535445
2593,485114597578892160,TYC 4348-1043-1,86.04779694480396,69.87927462214093,7.707353525576381,130.2251959046173,10.032092610583751,9.111000061035156,-26.70706769513083,19.59720976878507
2593,485480700591295616,TYC 4343-173-1,80.96023981654129,69.26955407196935,7.454620585553687,135.02287519304258,10.34075687141483,9.315999984741211,-48.95223847126408,19.70818509116567
2622,868966201462640512,TYC 1915-685-1,114.82669391115067,25.819172925427164,6.747101651302336,148.89927556246036,10.471439461563474,9.513999938964844,40.116689036597144,19.146040790081717
2622,867850609478050560,TYC 1916-1484-1,116.38139682755308,24.733612657101077,6.980001971162998,145.13898653210978,8.873397950835493,7.7820000648498535,7.480754945644414,19.297585818881704
2624,3083647258508398848,TYC 4846-281-1,121.13789278729284,-0.0654255778459789,7.335807660157987,138.72513159206932,10.603678782402932,9.619000434875488,9.314919253761715,20.0978312498107
2624,3082828706462436224,HD 66640,121.11500565692593,-1.5951339833340097,7.517642049478709,134.1817995837014,8.017876581153477,7.570000171661377,35.836336340115025,19.162625826439378
2642,1589995862187702912,HD 130987,222.3970940188247,46.573841693879174,12.684042649390918,78.98652060658529,7.361788681310578,6.4710001945495605,-43.95867606537474,19.096297323457947
2642,1506562239811919872,TYC 3472-571-1,215.91853762426,45.93773520000365,13.844868342814925,72.31233235455105,9.466316345399829,8.267000198364258,-45.44789778482398,20.00217500876466
2676,1322110677397033088,HD 144286,240.9787022451588,31.043040490782396,14.627912105887646,68.5312116703604,9.155041313605189,8.01200008392334,-75.07383008206615,19.724145581481682
2676,1316805602512865536,TYC 2041-1645-1,242.33593091353666,28.178894942884064,13.87128157114132,72.18243237918267,9.198870052365184,8.107000350952148,-62.321736574316134,19.862008615288584
2678,1626694674104296064,HD 144328,240.49618727683423,60.4825830102304,5.613855686631716,179.94605736889284,9.268092642999356,8.604999542236328,-10.000125390450062,19.066452510732518
2678,1627388706459823104,HD 141768,236.86390129088642,61.02275503905663,5.53448025998994,182.65325513248527,8.392459449617885,7.603000164031982,-39.02422601372699,19.11363466279878
2721,3143542810834850816,TYC 189-1306-1,118.22382419528378,5.246601411961241,6.589691936293163,155.60548439182224,10.964155687127953,9.890000343322754,-5.439541099822897,19.411539210999702
2721,3095371900751845376,TYC 202-261-1,120.21287224958577,5.133972108620936,6.377789728967201,158.79805529550677,11.066251121347928,10.0600004196167,-42.401911261070715,19.154389262587717
2723,1389639211242104704,TYC 3056-902-1,234.05271218950884,40.832089589454995,26.157699665108076,38.25024965493169,10.539744776760724,8.630999565124512,-14.223390985144407,21.972185601725286
2723,1327719251850566656,HD 149361,248.2192830904908,35.07510825838479,28.867590671676204,34.652314333534406,7.977573262061501,6.857999801635742,3.8906761316648684,19.306436052591685
2783,3846694756088292480,HD 85318,147.79163987312015,1.7641910623019978,10.315328240800762,97.28950624859561,9.387499597734656,8.479000091552734,-3.4774941275223625,19.24959899645615
2783,3840392939553534464,HIP 47195,144.28096437752242,0.5047728381425213,10.369515680913945,96.64207750444434,10.38066601866008,9.197999954223633,-17.339551141966005,20.122860112282837
2789,801499137190184832,TYC 2995-1289-1,145.5293978472258,40.93439536580599,7.115096193098029,142.21309981101763,9.053350589084918,8.373000144958496,9.525376950125157,19.063978779853873
2789,807707117279516288,HIP 48330,147.77372510757365,42.21782155734443,7.210342553880116,145.09017792740235,10.764826166187664,9.854999542236328,22.388792811176856,19.77813546443024
2800,1294485860066001920,HIP 72620,222.71677490462832,37.378307003559065,7.030875201940076,144.5092897850011,9.331210804959692,8.472000122070312,-22.62708631323222,19.130416942223178
2800,1486194336663363584,HD 128661,219.28659776784264,35.92972883122769,7.490391942018405,140.58752138351696,7.1089544254792685,6.788000106811523,-1.4275830749663232,19.33755565255807
2826,1095757001725745536,TYC 4125-250-1,116.7908981783502,66.71904373126947,10.553398546687538,95.12997583358066,10.180836810671686,9.041999816894531,9.422039433663812,19.792624871392263
2826,1088300457464386816,HD 63408,118.20980682251798,63.081761617325974,10.219127079572605,98.16800572512463,8.58159319591405,7.794000148773193,16.939209861271554,19.143525364681324
2851,4365650844102350080,TYC 5059-1056-1,254.67858654980387,-3.998111645245751,5.448476591391336,186.2639640983186,10.671132707371145,9.517000198364258,9.077442619204785,19.130326251131446
2851,4365273539813688832,TYC 5072-405-1,255.0562013771891,-5.153539770843265,5.248203665816045,193.39462110304743,10.550290924524008,9.40999984741211,-20.3176966364865,19.4695780609305
2862,3371976693785956608,HD 262096,100.4863690416272,20.122844943756924,10.572103900854412,94.75733491747478,8.537650495122886,7.644999980926514,87.1690248674786,19.095262646384523
2862,3384737453939129344,HD 48008,100.57452225236662,25.363803386405166,10.24454665313152,97.89111676850074,8.67618361279927,7.947999954223633,-15.399877441595248,19.09486852302256
2867,1272284933595394560,TYC 2032-778-1,233.2718856404479,27.511347366257787,13.064674027783045,76.76153596764287,8.674202533238603,7.659999847412109,-34.38778916608888,19.61261890009688
2867,1277195421243976448,HD 137050,230.7199203726286,31.553165019571914,12.623846913534479,79.36151474965949,8.483475276445468,7.61899995803833,5.441740831573938,19.255865775606132
2872,4374361209577040512,TYC 400-1048-1,260.56499164683123,0.12197989157630684,17.503514308384975,57.189616836422616,10.848538353162066,9.111000061035156,-46.12393612046834,28.334299641364336
2872,4366800898904737920,HD 155968,258.74175329154554,-2.5030877609247257,18.83070123890999,53.13613828177831,8.199781460491003,7.224999904632568,-10.266472758716144,19.56744248592687
2903,2939772279364344448,TYC 5955-566-1,97.568761818161,-20.105531044418644,9.456442106402479,106.00526737978157,10.440801786904856,9.329999923706055,10.23040661006863,19.392074949352903
2903,2950022167275767424,HD 46956,98.88881000139415,-16.007842673558233,10.04656209865219,99.83702444965883,7.796633974823056,7.309000015258789,22.094528856139295,19.102426058318756
2913,1667912650610515840,TYC 4175-808-1,212.0787188444926,64.06865066661608,19.09217877459197,52.425764791258985,9.842882391559332,8.442999839782715,0.4061915494500168,19.38656349999601
2913,1671816363566016384,HD 121979,209.07252495761765,66.94495103988109,21.590208455445058,46.33714338123642,8.202554835778173,7.1539998054504395,9.994721344726482,19.4511207455846
2935,809994719941111552,HIP 49734,152.29215695616705,45.85094856434643,5.459631648357813,184.8590948227879,9.556625974867641,8.720000267028809,-16.53760192542506,19.316084936724486
2935,822866496408768256,TYC 3437-1247-1,152.2705187272037,48.44805591867528,5.381618228861184,189.08515470975414,11.153561290619132,10.21500015258789,15.039146774729192,19.35590796316816
2940,1267970072010297984,HD 133460,225.95534476460028,26.038631986520056,12.964195475965132,78.17950348461507,7.114647757766704,6.208000183105469,-52.239356529156005,19.129651673496227
2940,1275447610072646528,TYC 2563-994-1,228.2735581081596,30.002922733391312,12.165873875948161,82.33889591473006,11.084464869822634,9.567999839782715,-7.901459534787515,21.364504497862217
2953,3332225190916359552,HD 44318,95.43733618881934,12.861909408361766,6.332136695925437,158.8803101686231,6.366532413979126,5.377999782562256,-18.09170936511918,20.19709637829033
2953,3331390386712569344,HD 256918,96.34281628034013,12.464401640951772,6.188386267610438,162.42455893143136,10.170831167250585,9.303999900817871,26.073278402928445,19.07521662087335
2957,829460954835540992,TYC 3442-644-1,160.70540609057053,45.062655604221526,12.55866209597289,79.84297767867258,10.664946682969063,9.303999900817871,-53.38676019875674,19.331766941911916
2957,833609068609274368,HD 90383,156.759952226133,46.93664905790707,11.734233793390297,85.90647215538604,8.587468273822719,7.5370001792907715,-54.88086857199856,19.258021869535423
2963,1399452112001456640,HD 145872,242.73780182223655,49.06397880909926,12.940936233678816,77.36070152743906,7.961290487362287,7.173999786376953,-31.068345442301535,19.18306937007775
2963,1424810732788715520,HD 147094,244.31615654540192,52.37545590252045,13.639026952831976,73.39942197324046,8.851568430706362,7.889999866485596,-21.30014594547148,19.417597575291836
2966,1424832173265486976,TYC 3498-1941-1,245.66261807133554,51.44041268785844,6.24027018516406,161.24487973708392,10.799570108604987,9.807999610900879,-59.49809252591882,19.39423858930127
2966,1428968261130650496,TYC 3877-940-1,242.99766441666893,54.41041063699981,6.284724820611766,161.07450353531146,11.243152822626946,10.168000221252441,-32.37841367175884,19.146630329221452
3029,1119029917674114176,TYC 4378-1941-1,134.53413657331546,71.40930951627075,5.853048130861809,171.94101298108254,9.026914188206998,8.282999992370605,-19.427335154721646,19.184478814015506
3029,1122512002279839872,HD 73130,130.65165846628324,73.59796920333511,5.817918453009801,173.02922596782673,9.209885262816346,8.369000434875488,2.5360151969962175,19.31743986495234
3036,3423313991199138304,TYC 1325-567-1,91.47854453253525,21.121376679965902,7.178210801501178,139.90904306083667,10.22039913710283,9.27400016784668,-16.98361733842225,19.27121621405861
3036,3374808073666858240,TYC 1321-960-1,91.83837964724923,20.2062052513169,7.140592830380457,140.58690605196642,10.55006249880792,9.57699966430664,48.12184587530656,19.21805295210404
3074,1096173544833817216,TYC 4125-358-1,117.31770987333142,67.30940780636597,11.26461682661419,89.22539931127784,10.800751710372245,9.4350004196167,17.01760672134562,20.01928761078754
3074,1111037292774504064,HD 60469,115.24029789311646,72.37251392444007,10.778004471806982,92.96798213240874,8.415721864624896,7.4679999351501465,-61.57980531181826,19.68138583215492
3107,4380620145157582592,TYC 5064-301-1,256.4773457597595,-0.22039939083159724,6.91134839668465,145.63984204510194,9.520313568639128,8.531999588012695,-56.78681059526558,19.22026211578259
3107,4378540899950079616,HD 153347,254.77557671144592,-1.7653336749007167,6.902081129659022,145.5399513529057,9.431122656091869,8.321999549865723,-42.643411850987576,19.22489341438089
3118,1110885388370645376,TYC 4369-739-1,119.63326846911099,72.26913076933299,6.270940863634527,160.26473863354013,9.929982657240615,8.993000030517578,6.53608434496963,19.393298796054836
3118,1097661905620823296,TYC 4377-550-1,126.05654978778387,70.21409749391613,6.187358533283989,162.5559052762675,10.60204645461553,9.567000389099121,28.65252123493921,19.47647225899923
3144,1641479875682504576,TYC 4188-903-1,235.93646808466266,65.67906616593002,9.317897423459254,107.57353289839492,10.24322327370185,9.152000427246094,16.686880583292517,19.49570940583463
3144,1641485854276977024,TYC 4188-835-1,236.9506696263734,65.87939057830178,8.647057010179285,115.99139345409309,9.843221641701676,8.845000267028809,5.676316513847245,19.542116174004757
3166,4385041831169191296,HD 153502,254.94297527743913,2.3467837700108087,5.554808147258084,181.35568800772717,9.262901972248304,8.295999526977539,-82.72117443142655,19.167045112202754
3166,4381226697619473280,TYC 385-1437-1,254.18401545287435,0.21140697990425417,5.574690250144077,180.85387627904984,9.699165088623023,8.602999687194824,-13.35702340836983,19.829668151904837
3169,1628542781351798400,TYC 4192-1083-1,245.18944886380498,62.94591289912759,18.687487558120885,53.56559568938279,9.888965396507977,8.420000076293945,-40.36322136322014,20.252654171921677
3169,1642517093104650240,HD 146756,243.32451614189537,66.61422410790479,16.93866851236484,59.07696833479931,7.990646275452335,6.964000225067139,-55.739341697804136,19.387229600891338
3175,1099088281440467584,HD 54318,108.11656298560257,62.262321601131326,5.295508861297217,191.7188818878002,7.6129937106426695,7.491000175476074,27.83855117107362,19.992666168820698
3175,990715124006809600,TYC 3792-658-1,109.27356503790328,59.81460555359755,5.198632384602637,193.9305691974723,11.799513054820675,10.706999778747559,-2.2067501580965754,20.289542698143332
3183,1433266630041703936,HD 238686,261.05532687537493,58.698686785211315,6.95411474676294,144.66621321460892,8.88899763982456,8.194000244140625,-23.79302263088144,19.10633047353128
3183,1437549296550620544,TYC 4198-131-1,258.0065870890014,60.46045168480955,7.342318990413664,136.79959065925743,9.426635841450825,8.656000137329102,-18.76289237524979,19.26747303916098
3191,847053003440684672,HD 88629,153.59382426868726,49.76842204733778,7.016685784470307,143.42710529003932,8.84869704653942,8.178000450134277,-7.191167137104033,19.062794297939803
3191,823376120048330624,TYC 3436-561-1,149.1075209465012,48.19882748023922,7.159441657066418,140.2863232729756,10.654940343078987,9.654000282287598,6.4015557859414915,19.367226098631853
3204,1433841090507110528,TYC 3895-1415-1,258.0995640306121,57.70045623710807,6.690746283247633,150.1281400372652,10.65106425716092,9.654000282287598,-15.519262726506392,20.403078081135796
3204,1434121431612503040,TYC 3899-853-1,257.5319034702321,58.40762310553798,6.742928167025651,149.27475558378,10.408570368616004,9.223999977111816,-20.04486982358055,20.290912286061513
3273,1647549454745641344,HIP 75700,231.97527199689117,69.24379058794986,11.153049167454107,89.96767536213842,9.488508962289913,8.574000358581543,-3.227704946693374,19.663724270265963
3273,1646951182981928704,TYC 4412-971-1,239.8325594634713,69.23881328170268,10.798423677238517,92.84075302531592,10.96569833923347,9.625,-34.90182860142457,19.8797444359474
3290,4393784426078187648,HD 155880,258.5168975557698,6.769673944175697,7.54745413154089,133.13854538421413,9.468711971681383,8.678000450134277,-55.19022565469354,19.22719554228379
3290,4388330401728932608,HD 156021,258.7740752410645,3.4239987916755728,7.940172854721965,128.4516048731266,8.207104482399568,7.460999965667725,-55.94498896042569,20.32358422240388
3299,6337314645719906816,TYC 4995-600-1,224.91351503732722,-4.832524887628862,7.987530695573371,125.63315365292785,10.781778526054161,9.586000442504883,-6.735909060503072,19.8595144913449
3299,6334041502683758720,TYC 4999-135-1,224.44812618031034,-6.355076633342962,7.9690282452045205,126.47085482871438,11.153124409233047,9.925000190734863,-24.223839524870353,19.19985629888911
3313,6334789033150917504,HD 134755B,227.93208957890045,-5.474893645840548,6.586873061954759,153.10538278408762,9.60440996823489,8.765999794006348,-53.13489660308804,19.552619811257294
3313,6334788964431440896,HD 134755,227.93579798754993,-5.482689982218582,6.986487825441883,144.619468818516,8.233759782344194,7.744999885559082,1.2307525631869929,19.594235951072754
3319,1001664954149809024,TYC 3778-712-1,102.63507250890329,58.67461164822811,7.200780965868821,139.58551054159713,11.839594684110018,10.541000366210938,26.218625063968116,19.25536357920009
3319,998309828777189376,HD 237494,97.2793167666324,57.41428271649224,7.395472070537929,136.49993893991444,9.638781644769882,8.803999900817871,2.749965948545878,19.22564639188737
3321,1296093449145133056,HD 132582,224.66741121822605,38.51927934262917,8.830183256698527,113.58693808859249,8.199358616626697,7.364999771118164,-0.36020464472562885,19.965844284278045
3321,1487930053206621440,TYC 3036-344-1,219.59831074690578,39.320327697968516,8.921303264175798,112.3662689962118,11.028136540834893,9.720000267028809,-30.14697062569575,19.34621102417138
3334,830780574946823936,HD 92278,160.03119959322092,46.84064411658725,9.319324795130283,108.59767097666817,7.241842997941628,6.9039998054504395,8.750158637162102,20.008446238429915
3334,781646149080741760,HD 95088,164.82448401066983,43.873291574869185,8.997647894724178,112.57675459667969,8.124216607963369,6.8379998207092285,-24.2973743785833,19.801163576085052
3337,1649107359642950528,TYC 4420-928-1,255.27019473568745,69.48887742443351,7.0954704666148825,141.62200026494395,9.54262945501921,8.553000450134277,-17.184905144643764,19.326262200501425
3337,1649832418842034304,HD 148629,245.9828008294733,69.56253694384431,6.984015218240141,144.96228323129003,8.814747955025982,8.081000328063965,-10.893355505445328,19.16326775623086
3344,1649355746191979008,TYC 4423-1954-1,255.147465987532,70.02797329368448,7.244162772606288,139.08738819519013,8.77579270578818,8.020999908447266,-2.234534162873602,19.174078063758277
3344,1650692821050623616,TYC 4424-2469-1,258.3422180895716,70.41119398138261,6.894370204768911,146.1808087665418,10.022132817645115,9.053999900817871,-24.13799263374175,19.41019799185346
3350,831917813567903616,TYC 3447-812-1,165.56385794837638,48.44652486024298,6.4375299005907,156.30121311299317,10.31807087851207,9.446000099182129,-85.55236299247898,19.04556397718485
3350,832166131396899328,HIP 52835,162.04912309607903,47.74795176202163,6.564125889991432,158.81418505591304,10.142142562097476,9.279000282287598,-16.554847286503758,19.20881645224231
3358,6339036206051655936,TYC 5004-810-1,225.32506514268835,-3.609606729996944,5.243574788070779,192.32828386132184,10.390849909710775,9.241000175476074,-35.960836375551516,19.862930788559808
3358,6340855107521205888,TYC 4987-657-1,224.66556969669787,-1.0216218177002068,5.243552649652355,192.28816660106665,9.520249986491802,8.196000099182129,-58.44012316257029,19.13465642366266
3361,600324587032443776,HD 70534,125.69030708346082,9.462545610099403,10.294888677024668,97.38907639714274,8.228738240453882,7.488999843597412,39.74088201613081,19.166591498375265
3361,600547135057871232,TYC 799-609-1,125.04710677638641,9.877237793128968,10.01277439080892,100.50225160090083,9.158619814048027,,0.0661137655560502,19.449644847224263
3372,4441156575323074944,TYC 410-152-1,255.05461715300487,6.4716468656968695,8.889456834905511,112.86891290609823,11.077752164517724,9.885000228881836,-13.71884040492937,19.279286432530604
3372,4388705129034475904,TYC 407-1186-1,258.2160526528965,4.055160590532328,9.348687712966479,107.2133976759409,10.52812284695703,9.336000442504883,-24.00673754981039,19.51445739465431
3381,834256131202533120,TYC 3445-640-1,159.32411653058531,49.23816660088147,7.97454607359228,125.9637457129283,11.80493893190148,10.366000175476074,-36.72012311933778,19.769226999878967
3381,846708787581563264,TYC 3438-540-1,154.43035512669547,48.71956869754381,8.093859521364687,124.48999598090748,10.829912635436221,9.713000297546387,-29.559375784980006,19.295253122655154
3390,602627033101391488,TYC 805-963-1,128.48538931085176,12.35878637769172,14.824611418250472,67.94926926700107,10.037460256297946,8.770000457763672,29.578010438674898,19.88946649842395
3390,657584541266947584,HD 73261,129.5024155140181,15.134678408506353,14.730538723277535,68.3915133313794,8.167662083855568,7.295000076293945,25.4257320810794,19.276194553010725
3407,1106008470186359680,TYC 4358-1393-1,96.2043602815953,67.95041635767998,5.504935778307231,183.2968570166013,11.833351662244759,10.619000434875488,-5.139390643503372,19.809277415703498
3407,1105400199738121600,TYC 4345-998-1,92.77523964724745,67.97722188547795,5.333492862366258,189.3420426219797,10.293451974194967,9.477999687194824,-9.314335124374269,19.186382122323568
3415,3049167879531414912,TYC 5384-1689-1,104.33790565911322,-10.857284872180083,7.707435950615142,133.07168395084835,9.95565369679807,9.043999671936035,32.184095333155454,19.541139378333618
3415,3046026746609589504,TYC 5389-939-1,105.96339465170024,-11.4968746863434,7.685311499748953,130.8208442158909,11.090945776268077,9.968999862670898,37.951990898946256,19.917523275908536
3417,884679356494954752,HD 268551,106.22747237562497,28.116628558395025,12.139589762443945,82.55417462210754,9.079421961769537,7.935999870300293,-36.533962500498276,19.33075424050331
3417,884679356494955136,TYC 1903-1553-1,106.22831022130539,28.113149658746153,12.082158473660224,82.89632586725016,9.602842223964934,8.28600025177002,-27.246759416488057,21.477648497307154
3427,1106568396482564736,TYC 4358-1886-1,97.12558038724032,69.36298606152725,5.71916827264744,176.29501046037592,9.393910173253026,8.258000373840332,-13.71399586847829,19.285657418762817
3427,1107824829035383424,TYC 4353-985-1,91.57052941660673,71.56405345657308,5.774812486046098,175.71771911835216,11.572725790483796,10.437999725341797,-12.580360900846607,19.318067051972676
3429,1443850116653454208,TYC 1998-163-1,205.15318346798588,23.660787467456107,8.607652230786693,116.54708495070786,10.969388174977215,9.649999618530273,-34.47523637846343,19.459304158153955
3429,1443494252843141504,TYC 1998-938-1,204.866602494215,22.643621143657807,8.149131650020003,123.37974250453944,11.511541748940289,10.161999702453613,-39.814140483461664,19.17317905371671
3458,3015980529797273216,TYC 4780-232-1,86.71281722475217,-6.914444821990898,5.165058426189424,196.70444635174593,11.777011908410158,10.638999938964844,-20.943206282396403,19.486653974810544
3458,3012537615292970496,TYC 5348-493-1,88.36650488000333,-8.336917039441614,5.292355426776121,191.36975982969582,10.0671908224149,9.21399974822998,-44.42756110211985,19.46517116349045
3493,610304716638785664,HD 77175,135.3222764619364,15.264426742066822,54.65754377254455,18.2980295224948,8.633934764983241,6.689000129699707,0.21967361483448045,59.57978455990928
3493,652005928505684864,HIP 40910,125.2301785036332,14.070241955599398,44.3506823672716,22.55100038313237,9.108383495574024,7.335999965667725,4.352860793060838,25.369604374793948
3522,1304757222815433472,TYC 2052-498-1,248.28532175025305,27.654782624489545,6.646712956877824,151.13953721488795,11.637960015531117,10.369999885559082,-32.113801404002515,19.4491827311692
3522,1303684614862162816,TYC 2050-147-1,244.6657947341994,26.4701622231539,6.765768551781918,148.61753723857015,11.739229312944568,10.4350004196167,-26.338124927782182,19.33852142870566
3536,1208282189943508864,TYC 1487-629-1,230.42927510428535,16.99331936290373,6.032520085004236,166.91337406483183,11.016575899360939,9.914999961853027,-76.27398229687242,19.440636894949083
3536,1184110182720874240,HD 135102,228.24027385146292,15.768971183851946,6.160514097728,163.69186046467414,10.307778163853342,9.28499984741211,-73.09508325291564,19.310352720051114
3579,4394331364394591360,TYC 978-928-1,259.8449783561852,7.76882602977164,6.417692058520948,156.6395760742298,11.050573484537146,9.85099983215332,-45.29175105621822,19.34565601912572
3579,4395120023469458176,TYC 978-717-1,259.5439553574006,8.205208526420062,6.05298254965597,166.08036243022264,10.490271037723371,9.357000350952148,-58.1193193497426,19.820482370730577
3594,1110867315148268288,TYC 4369-783-1,117.80784276703807,72.1776696612889,5.871132455416169,171.55726971152282,11.462284009783183,10.387999534606934,-29.483982873773595,19.29362094799803
3594,1123424322052986624,TYC 4380-523-1,125.03921932044193,73.85527392914526,5.854781951585603,172.14758687571725,9.812788143781926,8.954999923706055,22.981861656773273,19.4941944388175
3605,1457707364776938752,TYC 2547-1131-1,209.69373754498926,32.69522790488649,6.49986254922907,155.55864497790049,11.167912594334792,10.027999877929688,-26.684204222660018,19.34950121541803
3605,1454445972771205888,TYC 2545-380-1,210.72462002126593,31.583031788463177,6.5581304169584405,154.4970679495247,10.747913141048148,9.678999900817871,-24.945181764403248,19.594859557650835
3613,1659224206648668672,TYC 3858-1092-1,209.3445161936131,59.23318943679156,6.353743996424935,158.2959881293698,10.636098061624848,9.670999526977539,-59.451967352824965,19.362849354984004
3613,1658835735446371968,TYC 3857-994-1,204.86488755120698,57.63144020622936,6.215890729746754,161.8194198404414,10.667759086210884,9.62600040435791,-45.45040634058594,19.237005729583426
3631,1307725354454069888,TYC 2070-583-1,251.6679635269929,28.379897710388974,7.086039638157998,142.306234270147,11.168127778491833,9.913999557495117,-45.58149958965511,20.0585757194309
3631,1310618306985605248,TYC 2053-515-1,249.96887498600614,27.67797079981787,6.694124430628716,150.00343848865919,11.496239590646857,10.317999839782715,-27.453490838140553,19.30415820131759
3636,4430570786609098624,HD 140346,235.71495473705488,6.8838933562457125,7.124346114507139,143.0109007640921,6.66703289806296,5.067999839782715,6.947085731894063,19.98787000649944
3636,4428978487612678016,TYC 362-1013-1,234.05282229415295,6.126984507965102,6.9971863097021485,145.79961070936795,10.112471907539176,9.138999938964844,-22.768865074074043,19.58979658765642
3643,1457043500272190848,TYC 2544-51-1,207.79175351244322,31.05157047284705,15.661909713824604,64.14919054220975,9.856790466236497,8.548999786376953,-22.630071494530085,19.595018702340074
3643,1480960936192824576,HIP 69924,214.64942954305283,36.08980094234832,15.26287366506016,65.57540975062439,9.795720233377343,8.593999862670898,-41.2388557127553,19.26383254790475
3650,616603784394820480,TYC 1412-1572-1,149.67885712263404,15.611027653483081,10.670819774485294,96.00138187932566,10.93526313902165,9.538000106811523,42.751976251942516,20.975732334021153
3650,626241416128895616,HIP 48843,149.4399188854854,18.352531407148152,9.94438166555822,100.76039365149703,9.028765683797719,8.076000213623047,-7.549585006379378,19.40817442354164
3677,1309565696401845120,TYC 2071-1285-1,255.26152383628903,29.465364232317704,7.426446434102839,135.41837059367938,9.117199826465818,8.309000015258789,-36.64172981591004,19.361228084994465
3677,1309339540603287552,HD 155316,257.3872808150315,30.705582764950524,7.375300588417374,136.68031327541146,8.093871256920433,7.605000019073486,11.63609873043412,19.070479374138785
3678,851054023174785152,HD 93847,162.77439564199008,56.23760620568223,6.723089530853671,150.1407313556422,7.461127469201806,7.374000072479248,15.45245238354958,19.067040819213595
3678,851062853627545216,TYC 3826-343-1,162.30235141650095,56.25690245926399,6.514049021757091,154.39107085883535,10.424456509206975,9.345000267028809,26.518645115963754,19.41137105484163
3682,1333365999974111104,HD 155579,257.8004425357421,30.95650136477347,12.854608449967845,78.17667204994804,7.978679645171837,7.2170000076293945,-41.05888290498694,19.042258024535975
3682,1309619744269140224,TYC 2071-19-1,255.34259605412169,29.97537936864122,11.708758497709772,85.5413986581792,10.432997257110465,8.946000099182129,-46.60995910261474,20.323544394842987
3696,852963943591795328,HIP 50114,153.46307455527085,55.14881318513472,9.437200930266318,106.35045207110335,10.094271478081556,9.076000213623047,14.106405954144913,19.253438422722937
3696,852233421194271232,TYC 3819-1312-1,156.55974020286382,55.35071258956518,9.275307141073501,108.16325943078239,10.781890408762775,9.574000358581543,-37.2929133991749,19.307622963260147
3702,1461253702093483648,TYC 1995-1101-1,196.4874904206341,28.93791588146878,11.818786599840253,84.80422060133252,9.67620450054666,8.67199993133545,-8.627325110230444,19.323211310561934
3702,1462929460893732736,HD 114254,197.2771649310352,30.243771140498335,11.089744873090272,90.4840294644212,8.137969389346647,7.413000106811523,-3.1318986223872276,19.181217671636922
3710,1665583094709194880,TYC 4167-789-1,200.18495286191387,63.50723396004568,10.537199425017997,95.21732753763396,10.429915042563447,9.192000389099121,-25.965893640210005,19.53501571343427
3710,1664724410487020544,TYC 4174-950-1,207.88524046334015,62.626015964314455,11.379752705766604,88.11088193307265,10.267332859130438,8.958999633789062,-51.926158088366876,19.551775589419933
3714,3825813381010027520,HD 84337,146.1268555725466,-4.657228309456584,6.367685393786071,158.29292678939623,7.731792076488123,7.3480000495910645,9.145785321143256,19.45959838875963
3714,3822980420581278592,HD 85097,147.38372467051076,-3.9067554417675434,6.40623292027366,157.61256636394538,9.500991948600738,8.78499984741211,47.836801933023594,19.190208496863857
3735,847702746093147520,HD 91158,158.1476766877238,51.84510888351932,15.943893136182606,62.828116545321826,8.925696115586714,7.947000026702881,32.26300848338593,19.123893988950197
3735,854075893444774400,TYC 3826-948-1,160.68224031443316,56.54913878254265,15.31602772941131,65.34664564367148,10.471727678995,9.032999992370605,-0.7093246316788431,20.991840376117807
3737,633681776954345472,HIP 47140,144.08414591959883,19.441752820649263,9.519540768695828,105.37243848914338,9.427771321819368,8.479000091552734,15.11194226667449,19.116823970816423
3737,634521357161332864,TYC 1406-779-1,142.96359296666566,19.994900545930502,9.541642964810515,106.37259156060367,9.645610846508523,8.746000289916992,20.952347915943733,19.14642080059021
3744,861431832393384576,HD 94778,164.38071172519577,60.11055069588039,5.8454775318117695,172.3531198186073,8.820442083853923,8.309000015258789,-26.286079619456864,19.067213850183492
3744,854497590513771520,TYC 3829-197-1,161.80599992300102,58.047097511566804,6.062569502625449,166.03076961671735,11.617008705831896,10.494000434875488,0.8623706331243017,19.955615103598582
3772,1672408897253798912,TYC 4170-318-1,204.50264905316686,66.88650244114548,13.03020822625739,76.90489272615615,9.330758183385015,8.331000328063965,4.879745376902309,19.376196541933616
3772,1668282842431808256,HIP 70354,215.9201868491988,65.39565058227187,13.008269393866978,76.96010680924569,9.118078526680783,8.145999908447266,6.28582115287154,19.3791373427889
3794,1474645169604369280,TYC 3025-1150-1,200.29656616352833,37.81351003118955,11.800677782134109,85.00218114988462,8.932116119540286,8.026000022888184,-11.721681298461977,19.307650463737673
3794,1467757416450884352,HD 114400,197.48020984256806,33.721825819978044,11.591911662716646,86.40370864554751,9.399230309706809,8.439000129699707,-16.327717954940024,19.511911239121186
3808,858371754094392448,TYC 3838-52-1,174.19953326793586,59.28350573159541,6.019214225555871,168.07287003331265,11.116493636069757,9.972000122070312,-41.933627126236665,19.35588563911585
3808,858371719734654208,TYC 3838-294-1,174.21556082225388,59.27188571509695,6.01035602046546,167.48261813547882,11.190477165321193,10.0649995803833,-32.422132383654564,19.332291930415114
3837,1314885923930696832,TYC 2597-1484-1,252.59108039743364,34.54038225486047,6.250200815870682,161.03291980245837,11.416575682673074,10.36400032043457,-17.72007317835046,19.829040948787448
3837,1314847715900795392,TYC 2597-340-1,252.03914116566816,34.123298644271436,5.979360959714174,168.20926965596337,10.409768977405779,9.406999588012695,-33.264070218693846,19.53731304024174
3842,1339137233428866816,TYC 2602-1156-1,254.46197749449735,36.01995425257268,5.84590300519602,173.01715655692206,9.713109414749553,8.802000045776367,-73.259233761566,19.447603389209775
3842,1314905508981559424,TYC 2597-913-1,252.50485115679808,34.80984745374532,5.814007184560416,174.7956914610115,10.39850447722231,9.28499984741211,-26.707003275811964,19.57638570187445
3847,1471129275016117120,HIP 67476,207.41368631439863,34.9911950332327,10.706956168519076,93.65444425798565,10.072796778370526,9.0,-14.147104932872434,19.416308017573183
3847,1471129068857687040,HD 120582,207.41230876617956,34.98836989052209,10.789024018829569,92.92629944677432,8.765544497843052,7.9670000076293945,-19.297810048807293,19.032046631602835
3861,1674853386480061440,HD 123277,210.90059476889354,70.02597498365985,10.039698544967061,99.83212117634967,7.944651340982823,6.572999954223633,43.43300652738876,19.71023768466645
3861,1672929000613408768,TYC 4402-239-1,204.92020735394777,68.13893930015513,9.400967819653324,106.65766627852098,11.393937747813357,10.001999855041504,-42.29917836570628,21.362319063447934
3871,1476098277299835520,HD 116843,201.4338388726672,37.84256487744674,7.700667257146297,130.97653457770386,8.474967093799453,7.664000034332275,-13.387149294551532,19.279439154005686
3871,1473499409768676992,TYC 2542-1009-1,202.0676678619112,36.116063258171884,7.518335939899726,133.91425753227222,10.74958075945532,9.66100025177002,-28.164750478136135,19.319799797787876
3883,3106628838238094720,TYC 4803-60-1,100.37407244606695,-2.0242858788640095,7.598907165699451,132.07563482179742,10.792733814893706,9.692999839782715,47.542988556367625,19.471607279682402
3883,3106467519263678464,HD 295277,99.91188394997177,-2.801663557034181,7.931770625483366,126.57237937620009,8.848389263227755,8.098999977111816,54.8847176925222,19.21415542066654
3885,647909904094557312,TYC 1965-66-1,144.38705538053,28.025152710191485,7.836322610768345,129.23503439223074,10.079919362220531,9.038999557495117,25.845955911966648,19.305905123954528
3885,648000854321792512,TYC 1966-10-1,146.70473194666468,27.881454817407416,7.726210879576646,130.9296980243056,9.467203657633462,8.51099967956543,23.905628477831527,19.016693813826976
3905,1475763304210804864,HD 118742C,204.48718379533744,39.17441611591613,22.522230241521253,44.44432850850999,8.877448135886734,7.6620001792907715,-42.93828906206543,19.299356515711665
3905,1475768973567635456,HD 118742,204.5069304628676,39.17747065139289,21.973900921934,45.5341023078085,7.719981434414873,6.526000022888184,-26.214024807912324,19.215605114803864
3910,3168774266229409664,TYC 1360-898-1,112.82112011441598,16.593745455207603,14.93602207500757,68.19283972527823,10.337987771144421,8.918000221252441,42.9319978233912,20.43727228326795
3910,3163406313023608320,TYC 777-1316-1,113.58819296292366,13.245329427472878,15.821220803101552,63.26674036356225,8.704149594871353,7.672999858856201,51.413557207248246,19.62720535514625
3935,263654298406159360,HD 37556,85.59443171911188,52.66244669617272,11.204782998855844,89.46189770416667,8.212455900854007,7.303999900817871,-2.8174617895608876,19.30776308727418
3935,266487464994921600,HD 233111,80.87443106375844,54.06920508661826,10.844958851413114,92.38498224274787,9.120777886638834,8.086000442504883,17.454995185720065,19.33585192703086
3946,650322301325158144,HD 69112,123.98193555745816,12.857847575009655,8.96371192198765,111.98412492376686,8.79794269135689,7.936999797821045,54.25984329330435,19.108286233426053
3946,650293610943629568,TYC 802-896-1,123.61010472250904,12.702212244486205,8.900391109019525,114.51162350718748,10.691610815711565,9.526000022888184,42.54596539697408,19.61676628605912
3958,1479430072409525376,TYC 2552-1058-1,213.63171968907986,35.553407810215184,10.6571851257089,94.1040586002114,10.218530689065187,9.053000450134277,-34.708709308996816,19.324509990884557
3958,1482432151470323584,HD 124711,213.58944308153343,35.54155502588919,10.464978159156649,96.02406510610741,8.417636617561605,7.591000080108643,-22.750943001833882,19.344040366665
3971,1481533678671639424,TYC 3035-533-1,215.66030828910314,37.61445646982122,6.027223232683693,167.04484110328164,11.827793266342061,10.532999992370605,-28.542172453854178,19.730271400629107
3971,1480636305384916224,TYC 2549-295-1,214.8559488887159,34.872307088057276,6.232707068486615,162.0089587876884,9.81271427316866,8.880999565124512,-31.722445721722067,19.156416300651827
3983,1481186095558597632,TYC 2559-869-1,217.0580728239249,36.62999555821972,8.593590489147047,116.76315611871996,9.360480656950898,8.456000328063965,-36.948144736689095,19.224240361602384
3983,1488177134085700992,TYC 3036-136-1,218.46850788593588,39.74995454098312,8.859596497806487,113.8429929833367,9.411135157839514,8.442000389099121,-42.75738989750086,19.324699636832133
4009,3399697134268720512,TYC 1307-1436-1,87.59751636346338,20.004999019655944,6.10387278073838,164.8236735128741,9.86293417933159,9.01200008392334,-3.4984791742315515,19.33729236842843
4009,3399694316770173696,TYC 1307-254-1,87.61765943258484,20.016675946694193,6.090132947637565,165.3933001412322,11.307875289454026,10.187999725341797,3.410377992733764,19.341949548160816
4011,3853911744254655616,HIP 48165,147.26215577568553,7.8187455404833965,23.586916963672614,42.49053878942556,9.413733676505608,7.954999923706055,-1.1384264050935027,19.418153254254598
4011,3884088253196024832,HIP 51208,156.89400720879019,12.979679807773012,25.069154251007742,40.01281122288942,10.100554724303624,8.41100025177002,46.29255690728855,20.64814793659579
4018,867930976906273792,TYC 1916-936-1,116.86860498981771,24.775698432196158,6.508654702005984,154.55087276293168,9.479371612624096,8.47599983215332,1.9148474874675045,19.557121236303875
4018,872200552355231104,HD 61397,115.04211136631858,27.31518128518424,6.656038654838838,151.4294607438379,7.896941769450489,6.423999786376953,-15.464928834768564,20.88468255538975
4024,1485854450131214208,TYC 3038-814-1,213.9509166673897,40.12445114355889,7.701100008978227,130.52828976776587,10.536347641432464,9.442999839782715,-32.98506908989283,19.260061293357175
4024,1485280436341972992,HD 124185,212.75083842031322,38.59356482725164,8.269383174408318,121.34869685723926,8.944332932715213,8.04800033569336,-11.063395570236441,19.20801786975341
4042,1325772978831105024,TYC 2584-1287-1,247.32369140241482,33.254540361581064,6.404994911843713,157.03567657744006,11.59941510797812,10.440999984741211,-18.635385999633797,19.34147533738871
4042,1327229900457670656,TYC 2588-443-1,250.60474986803501,35.475248895144766,6.507549857281873,154.47225546973326,11.30506565808104,10.168000221252441,-36.1710659930121,19.41224029306015
4049,655809688981479168,HD 68833,123.68705454635945,16.58788146666908,7.643923943999544,132.08048963276931,8.457985215577388,7.848999977111816,9.408850265407597,19.062621092909236
4049,668999842785413760,TYC 1380-1277-1,121.34000952211673,18.098050161711736,8.053971838568163,124.85655514098264,10.79996525838954,9.67199993133545,32.051028473406916,19.621417160095344
4068,1689544201856971392,TYC 4397-673-1,191.29792809703196,72.12308715861585,9.99608723766152,100.34886050446309,8.882569577594186,8.053000450134277,-26.131220686037352,19.203379337638648
4068,1686339915736343552,TYC 4404-854-1,195.43571292144608,70.54011531671335,10.056020879150148,99.71850434570976,11.206942490184314,9.87600040435791,-7.489607814577991,19.154971762867362
4069,1489707379393293952,TYC 3046-479-1,221.52405381103299,41.14737595611734,6.3487749450628135,158.49619691341886,9.825259170719319,8.902000427246094,-38.658434873715755,19.084581752907056
4069,1489624400624883840,TYC 3046-680-1,220.8639622114524,41.02499289915147,6.5760569576250445,152.93566309978692,10.152850251135778,9.192000389099121,-37.33672931646709,19.26936731661169
4072,1686559405744596096,HD 113050,194.81089409035812,71.84153088837044,6.737018178817727,149.86540852592123,8.721333703196276,7.834000110626221,-19.10089780006161,19.168608065025907
4072,1691230955773630080,TYC 4407-1284-1,192.1672431641871,73.53866743971327,6.890591426032898,146.27542848718235,9.77973906679955,8.961000442504883,-0.37256462107619015,19.29832079426972
4095,1688000281373641216,TYC 4407-1065-1,199.85052742794673,72.94612957055867,6.371734553195253,159.34763384793095,11.102611863890715,10.031000137329102,0.7072113120069412,19.49429012189894
4095,1688655624662948096,HD 114743,197.54053691553403,73.96875959291,6.050560236975559,166.53651248744865,8.521774504687382,8.043999671936035,4.442273530818417,19.215243836017876
4120,619426196383345536,HIP 48151,147.2313418044859,15.56600271130761,14.573683387548424,68.69130791864227,8.511584502958769,7.614999771118164,-9.645450286987014,19.32244276281085
4120,614637136050242048,TYC 834-432-1,146.58895112460414,13.639973564592479,13.792181680345942,72.8594418487533,10.335875527243,9.069999694824219,-4.610991354959921,20.51168563962166
4125,1507195008753609728,TYC 3476-353-1,218.1967994272333,47.905906013660655,11.392549428300365,87.98866020917369,10.272571285200469,9.055000305175781,-46.811269635039146,20.12821475796364
4125,1493594084277755648,HD 129514,220.3882526830621,44.37776131213393,12.082442779729504,82.87814528830305,8.059535695428913,7.111000061035156,-54.635738601370115,19.200320346255385
4136,661051679386429952,HD 74656,131.44372676609393,19.0494116445565,6.416957955286848,158.7972485508316,7.991848318915707,7.578000068664551,29.035306090058324,19.31131707211614
4136,658516136854011264,HIP 42764,130.71806051913205,17.133707620789526,6.588123054269127,153.65241595589762,8.631084912566479,7.9079999923706055,40.57153884863958,19.19235374062097
4152,873478047427213824,TYC 1922-1604-1,112.00469515404386,28.761786203612687,5.837255663440076,172.6005410468691,10.469052742711817,9.5,87.53987095185393,19.443459493580953
4152,885926271400303616,HIP 35582,110.14625253845541,30.248564560900377,5.795003331422461,173.81325581629275,9.48088375142197,8.791000366210938,-0.8882149910781116,19.10699078633583
4181,1713065676153177728,HD 121128,207.38651866528045,75.56701397653002,10.195711270434927,99.04230380293336,7.587282660650089,7.0269999504089355,-31.46424542267869,19.208968408902205
4181,1692491374056445056,HD 107965,185.90603535847657,75.86641776042484,10.070471857838724,99.6252137758199,9.054833624310096,8.178000450134277,-20.666054093378534,19.575299152171215
4194,664573518209613312,TYC 1398-481-1,128.9267901109309,20.373502448267384,7.462722813710458,136.0909340788941,9.986120687853152,9.062999725341797,-7.752274534402606,19.476665395429865
4194,664430100661590912,TYC 1398-522-1,130.11437556704703,20.382672334602915,8.013356210592221,127.2538997537294,10.034813082280847,9.086000442504883,-26.22011442617404,19.315101752309115
4211,4435689734791417472,HD 151090,251.24904422135214,6.087083593325983,22.61434517608202,44.257180852882826,6.244129161112159,4.940000057220459,-8.901069391539775,19.710555656407333
4211,4435683446959296512,HIP 81988,251.24062072802033,6.0425644938038445,22.52945465084554,44.40891096019044,9.845805142604085,8.300999641418457,-23.190391242001343,20.450771093618762
4242,877396294552856064,TYC 1937-724-1,119.21731360446681,29.82248511958213,11.043554565565925,90.75393119323253,9.90129794971943,8.824000358581543,17.244500554883015,19.367816931713772
4242,882344612273366528,TYC 2475-1772-1,118.9771395024069,34.35846648041744,10.32362725987648,97.2105305266956,10.743450956055302,9.545000076293945,-2.087641558671777,19.241221717776185
4262,1494435897867772672,TYC 3472-656-1,216.46616856880263,45.02187460533366,6.811646881678211,147.93196675882564,10.15261650764031,9.232999801635742,-44.143156049883885,19.163626332065775
4262,1505126449425075584,TYC 3041-581-1,213.6560468931051,44.87311013598426,6.435191682588507,156.20791196926353,11.620790176070255,10.333999633789062,-5.501791900842301,20.682476097502605
4271,1534629851091179648,TYC 3018-334-1,187.04658831769856,40.777968123155645,11.014719283068843,91.02919949613266,10.209440261996125,9.02299976348877,-27.560372943946344,19.96434034287795
4271,1531342311324467712,TYC 2530-930-1,185.9016733867321,36.85444028781879,11.722557807419577,85.54444180245257,10.638105334604864,9.317000389099121,8.720613906202052,20.313968874746696
4339,3112692919740441984,HD 53335,106.18801286277626,-0.47771316065528147,5.824543241513784,173.14710873581038,8.90221959198054,8.265999794006348,6.4226086527407595,19.229315146743865
4339,3114264980852182784,HD 293178,106.69807049443362,0.38885953744820995,5.892756817246032,170.8371606406154,9.441482618351767,8.6899995803833,21.63112031847741,19.228160463937886
4365,1535827562851442304,HD 105695,182.51749117033785,39.6246802985654,6.57042006888442,153.88023876854086,8.932720814159769,8.309000015258789,-28.71879047405305,19.086805014718998
4365,1532677118441058688,TYC 3017-1750-1,184.07246289861553,38.648789759928185,6.273287034144387,162.73793738953265,11.381319419212678,10.21399974822998,-25.763151206766235,20.253595637618524
4399,1517072230943776640,TYC 2533-70-1,192.99789584863245,36.51648948545571,6.931290764036139,145.17432917765265,10.245628787072178,9.343999862670898,-6.667403511901096,19.48904429737579
4399,1518706070862695040,HD 110066,189.8203520878238,35.95194682922653,7.302161595175151,138.61640199168642,6.396211714518142,6.288000106811523,-19.007147345549946,19.640308566961032
4407,1522439600034528768,HD 114428,197.51258522637087,37.151191565028334,9.258230844548148,108.60583904506171,8.448104739271187,7.613999843597412,-11.869782044234753,19.263393671644987
4407,1517575257513336832,TYC 2534-436-1,194.2249002298032,37.35171865946299,8.723880986616825,115.12653986343523,10.170400646880367,9.107000350952148,-14.558183487963303,19.43605881605773
4437,1527092698883378560,HD 111859,192.99467294121692,40.24152331605281,7.818726485207131,128.47036079280548,7.991246408581933,7.35699987411499,28.10609045419236,19.245976144130015
4437,1520676876736022272,TYC 3021-286-1,193.34358222056863,38.23137409594072,8.130684663248557,124.02005950480991,10.016042156725305,9.097000122070312,-8.451728796316248,19.243735098947926
4448,1527243641213701376,HIP 62993,193.61939900841142,41.12882042607567,8.513094122966525,117.9699377968474,11.13376728893104,9.85200023651123,-5.7500752134420035,20.51942348375397
4448,1521891252969502464,TYC 3021-629-1,191.61413215309852,40.24548529664186,8.877443287378998,113.30716687963016,10.619324993752956,9.444999694824219,-27.863669628751165,19.69474125683266
4470,937713337789300480,TYC 2440-609-1,101.96187336063811,33.16000368698759,7.463723507740504,134.69186429234927,10.331988489863557,9.199000358581543,7.196965556241466,19.471380331649705
4470,890894345970947840,HD 51352,104.60467829446279,32.582499003920745,7.294512964639377,137.60804371456305,9.145396269734604,8.263999938964844,34.7392745869229,19.367854378895505
4474,286572965452868608,HIP 27030,85.99761639428772,62.50638543828966,5.766063846538192,175.58329264003535,9.035820282378292,8.397000312805176,18.26842153568793,19.049271180899137
4474,1007966564525288576,HD 41249,92.060823416748,62.822808770824004,5.826247139565443,174.15088801627735,8.631418328245175,7.951000213623047,21.803341117991906,19.071846586082042
4489,678185609600185472,HD 70568,125.88049665214443,23.53436997685006,7.835540833269661,130.00464391167435,7.9732190739656765,7.579999923706055,32.200755799257884,19.28740599472998
4489,678908538495864704,HD 71987,127.81601267854813,25.740299807820865,8.206563687043845,122.85262940855236,7.5639997719666106,7.256999969482422,-20.77764839286739,20.016486181154992
4531,681540185217053440,TYC 1929-1463-1,118.27412690337708,24.5420481150819,7.108078744031798,142.16505088090412,11.213912230777831,10.00100040435791,29.68275307039174,19.76025829591508
4531,680462766900777344,TYC 1926-323-1,120.08987618539493,23.80417132759578,7.293237684925992,137.906433324895,9.45099388644556,8.682999610900879,12.875173698030729,19.03308227686769
4535,1008025903794238208,TYC 4099-1931-1,91.82849498990582,63.594381349977894,5.231153495523445,195.1997576445692,10.217262306090518,9.41100025177002,-1.30636141675933,19.1586642365124
4535,1008622629369691904,HD 40182,90.5265451002373,65.05962947302824,5.371300719546918,188.22342497072404,6.6210228382408225,5.065999984741211,30.119050392363114,19.80670733488791


==> 2-group.txt <==
Oh17_group_id,R_mu,R_RV,sep_tan,sep_tan_err,relative_rv,relative_rv_err
322,6.65727675311,1.43504542331,6.115273043816014,0.5445681551524237,28.463590030067593,7.950868481628325
337,6.49805565572,3.11124910518,5.5459747047442685,2.0634052230750863,25.400657484779487,7.917366161287263
345,7.23017074699,-104.359930883,3.3867463629731276,0.3675408728652009,82.20268289709992,5.189738084643323
364,6.90571369334,0.913038777401,6.413762907958417,0.49068120880997657,-28.74813253081023,6.1206503336909615
374,5.81855390301,6.39127776266,3.3489928971843197,1.0010983550819932,9.494035450483691,5.141182042904476
378,6.38814968137,0.900584405121,5.573869736318812,0.787640366922657,16.2283097081372,3.78169914083942
381,5.74164921798,-6.76590394237,9.025503029998692,0.9458464364660069,-33.73490475157443,5.807257209272949
390,5.51875000112,-13.7021555677,6.80554208971598,0.6497372777558359,36.1408687962755,5.438686759868476
457,5.70543009556,-0.585313382253,4.500107583632843,0.7845007830829837,-21.93879819808403,5.367633402930186
492,6.62752845208,10.7568653063,2.021199109853754,1.5084997077538251,5.652570821968427,3.787921213071641
495,5.94969331759,-14.1691739676,5.952239788038036,0.6726732219078608,-35.69289556185761,4.964583262746083
501,6.44244369973,5.09155511356,3.5264045325169002,0.17168710531384423,-48.3598443480688,20.41469776612223
533,5.11759858749,-4.83542098973,9.198891493796522,0.730600346670164,-23.18311447539989,4.712589543777287
539,5.37511604599,-10.1459633918,6.2377707791745856,0.6930733589250069,29.811457333832415,4.554669958888685
566,5.54482199394,-0.289515158644,8.106694952042279,1.2286925185058903,27.390198808172794,6.940863742879636
569,5.48340463567,6.16480733161,0.4772853591912547,0.29161205339239077,6.339778309876527,6.477732149996691
576,6.07735091495,4.54679358296,5.245408471333968,0.8047082070334521,-19.389750092955904,6.685468003874908
580,4.40934531894,6.25449180216,6.176205924537092,0.5737766354680902,11.518694319683277,4.70995491516358
582,6.52655746775,-14.8139627202,7.085168072859412,0.38483391750647034,-30.45907737032992,4.54706876306789
594,5.72407020633,3.14952913149,6.044342807190993,0.37338593963177646,7.681513340774502,5.386590889723466
596,5.26892335977,-0.538898551164,5.242480409756999,0.40289344229137947,-29.29084107471861,8.162403478271536
606,5.44640583688,3.58074321176,3.3737329779398864,0.28909427482958405,15.179399526670375,5.58988807543112
613,5.92883344792,8.12587356561,4.39815431811707,0.39254463080854896,6.9781496209193685,7.625674426740523
630,6.25620988731,7.72827326378,5.777094778255479,0.2579057134586811,-3.8740020466347187,6.163171591084685
645,6.21305057996,-6.24508750939,7.890314023347793,0.4631591083087778,57.5086495906047,10.83508554627654
667,5.44995157069,5.57774560213,0.6302688325401511,0.43744385196780944,-11.902104121014617,8.801303928581655
680,5.36426213625,5.20262090493,8.862510415387696,0.49142632385451,13.770229609107774,14.34747334221862
682,6.47039694847,8.58118772942,0.8938270617056014,0.42588836063941354,-0.7851791044890762,4.169626693543247
696,6.72251018795,0.162278205357,7.293212641928264,0.30798871169949105,43.40894191466864,12.936574203549565
725,4.75551836447,-20.7660162735,6.474635191510908,0.2544613297765732,43.65293609418678,5.543811421873303
727,5.89671138798,0.29310315837,4.5583435628118885,0.6161994216780684,-20.424292944713958,4.557899936275587
742,5.84819959971,0.880991973428,2.220982662263099,0.732661627802576,16.336042937560876,4.2756931206685
749,5.83587597506,-13.1034554231,5.671545962308291,0.38086892382738013,50.295338006254354,7.717585449382968
751,5.36608868996,-6.44066045899,5.366506903456823,0.4400342686313834,37.75668502404172,6.984041601658836
753,7.03588415118,8.22095979965,6.576655895899615,0.23174365652083617,-4.970744152937443,9.122185517148345
758,5.42576808716,-5.1859061538,8.034132548282757,1.074259733727103,22.77088286040365,3.6863717351606384
764,5.95543396483,7.07999927243,7.352612681974284,0.3244261306843199,1.4417463505238508,14.82745424047399
765,7.00776469392,3.60014428633,1.1817764035808167,0.7286888310039688,14.498443133240695,4.128094054867502
766,6.63720878422,2.6681628429,6.97942083113392,0.1305787077357805,-18.753087111707718,16.34584475107117
799,5.00480140156,0.323003842253,9.241963559643336,0.8304490010554364,-21.404512209500876,5.8027650722780395
812,5.47735836118,-0.25940115682,4.7510205564793,0.28255372876588325,22.13730759558458,6.648680752531815
815,4.93863151594,-2.48783713471,9.668188397184064,0.6958196516167212,-49.284498389457255,10.577201436156013
820,4.92480718409,8.32011245076,8.549082234134618,0.36461573395477753,-7.633217271853848,8.573497862468145
828,5.47897660171,5.7287900139,9.305272928706717,0.672961254816876,11.148197981968242,5.569348093739067
840,5.99993947079,3.99736072664,5.5115252902181595,0.5583340155175691,12.928963044219303,4.613400466598973
843,6.80693443781,9.11641649355,6.673332807858607,0.44302791771444205,-3.1928126899814635,4.656884535616657
856,7.17652448503,6.36714142662,1.3025637892748039,0.15577168028528604,21.937394667672095,10.121416853583654
858,5.5182454598,5.74262508146,5.035728588842787,0.5799031983989951,13.85557834044502,11.20281400050756
859,5.96389802684,-1.32832289731,6.854893920620231,1.2146771335669657,-23.029628900877455,4.148535280439102
876,5.47679173545,7.06817562858,3.084030830280369,0.23298159543079766,7.55695275195298,6.599423207812318
887,6.15965052824,-1.17576179146,8.034813145904327,0.49440000477063073,29.730937732226614,6.194068975786261
913,6.09428086686,6.47707853391,6.16028218534022,0.28613675346936307,53.39481916667636,18.925357847965724
934,5.48179510657,5.86525635724,4.63585995569314,0.7333808032987299,-10.023037049352126,5.766523899815303
952,5.52981013843,7.17276551701,2.7720849582736715,0.35157321158085264,12.514389604659716,5.5115935042497695
963,5.6176695731,6.91712563996,8.094220127104897,0.5019728576007325,-19.571175776894005,9.187883361766026
966,5.46444067664,-6.75474357067,5.095020235550982,0.6456173705497241,24.41138194343701,4.222935679819967
971,6.55887822751,2.13665579714,7.5923057643370555,0.5644080697340534,-35.09907674799498,10.525527155962425
980,7.85043859007,-3.21115829913,9.119455249367174,0.4741379134377337,19.650605212465134,4.188566870249092
982,5.36115969107,-50.8602394856,4.371283071942493,0.8632972405209426,-66.20101363835734,5.9381562629306135
988,4.87869203544,-17.5703304508,3.3327032099385976,0.47566514687694395,-32.92595932192971,4.4780434645947595
990,5.36263893583,-14.541949352,4.884473569389158,0.49284514370431376,-32.08471343040101,4.288918817439901
1003,4.88392102361,1.02083719594,7.28385099190783,0.9180187666418766,17.37405862061873,5.602309718117817
1044,5.78005707628,-20.77392364,0.8134006474330537,0.5188774929131003,38.81661970835542,4.65970217456317
1055,5.57303511417,7.32965699223,5.113852308312719,1.8256176199616425,-3.8553800656269286,4.791330952851226
1066,5.33928272845,-61.9585675823,2.2521432174812777,0.39678224125672634,66.00892495896963,5.33691238118434
1093,5.97961196636,3.50139522357,3.877023649743254,0.2544258291323436,-26.952325521829657,8.231714769508974
1096,5.68568071528,8.77684079529,2.1472016288739555,0.6262368274541703,7.243679284268389,6.024299208329885
1100,6.62549836748,-7.42818137484,2.3384528460323644,0.781099647388033,-49.91061134525807,8.30037416241878
1115,6.09273872784,5.2304323585,6.108950284181785,0.3856236175540393,13.65654198518835,6.038556233264996
1122,5.8433735804,6.26351262131,5.982370529203195,0.24764033532235086,-13.390808015465096,15.847628073003367
1153,5.50465861321,6.27374166328,8.60422465471055,0.5495256752928359,17.731843672867406,18.466027642858492
1164,5.23551066131,6.3651373508,4.165169487819537,1.2912707725524775,-17.526379525967865,7.584536925428355
1183,5.10367507544,2.49003525959,4.220663463890668,0.5366494566211146,-21.046589284653567,6.3242111545601025
1184,5.50016266743,6.2532868423,2.0874087490353417,1.2528098647196826,-10.021669317744148,9.006423403120367
1186,4.79489198863,-58.2615907311,6.567952281946172,0.21598196356521382,-32.097657514448215,4.1988857857783195
1189,5.37198739066,7.08939516011,2.2759346880663873,0.6151631544554497,-10.623841468189198,6.760293794347227
1191,6.41564191403,-3.58212701909,4.121509419770879,0.9426677095932946,28.216348940683552,5.566369407985867
1228,4.98402610968,5.97627647081,3.7223108934149205,1.204372021808519,3.112749096666974,8.907719043940018
1230,5.03706513347,-1.040834609,6.334978261600403,0.9429903829272666,19.473661423262502,4.019660695235234
1236,5.92425844174,7.10250169436,4.559919507480439,0.8876918253345043,-5.906976481057485,5.4421554320659515
1247,5.80164225557,6.91308341467,4.046988794208525,0.585196886283265,0.7498279758990519,9.647272418416694
1289,5.968820094,8.31258992084,0.5834928989940783,0.3681759589745214,2.583282671337618,5.726864645516167
1297,5.55913594975,7.8591015638,1.1199611058285537,0.649491568412323,-9.458732838652221,5.058617452417033
1316,6.28530570459,1.81145373254,6.141918866034589,1.4443016505850268,-27.081376666640892,7.842624217324886
1331,5.1513301005,-47.3853095282,4.472390719402007,0.7083264567898708,39.58847550197087,3.4701656691428706
1365,5.05487147992,-14.5009582125,3.3436301664130097,0.9776637540602696,-28.72682783054595,3.7895568384335587
1367,5.95712083239,6.20695491518,6.426795357718076,0.4733097780378972,-18.09788470749575,11.05747849669768
1370,6.19956207294,-5.27568525349,6.597356634987936,3.1359790995080727,-60.93768883210035,11.530280073822537
1373,5.63168704147,1.57705787983,2.1464636642471224,0.8146080870258123,-18.319748290359986,4.856094833433232
1383,5.76289417883,-7.67366563294,5.342527262155205,0.6884983931236928,-26.059135822922716,4.553687326569916
1386,5.55214389751,-2.9631301412,6.977332971213555,0.3704249898862808,-27.772500811534016,6.028684142886391
1395,5.87480221092,7.05537355321,0.6640002526283072,0.44534602428632897,0.4652475684021161,7.956421298348621
1398,5.91915252378,-19.1505333157,2.1562872287041626,0.22789474136826848,32.566950150732765,7.721248632782971
1399,5.80271657946,6.63925238583,4.758185928688068,0.39826629056171337,-12.700521665150795,27.26342961557527
1406,6.78288629755,6.78638738841,0.6752146034754143,0.39370855073891603,-4.738563269755166,522.1098837899871
1428,5.54142080277,-236.788732704,5.338519501219455,0.9483762950533905,-147.08740475886412,6.548844428682579
1429,5.34799689168,8.82572478217,3.884571624350305,1.410889588105911,-8.035247827494585,8.505954785829754
1430,5.52570690876,9.09234218127,3.5332900638755893,0.4475695735930507,-3.1629789462362687,4.805007922173044
1431,6.03378462848,1.83901789521,5.325350442016051,0.9095884060271693,19.921108285376018,4.79609044221218
1434,6.61422272519,6.56937108274,4.273362490456458,0.9329342369480488,-7.570823723231688,3.9174731818183983
1473,6.01545175607,6.40905448692,4.43557918250306,0.5049128749201324,7.767543384063209,4.68792535081417
1487,5.65061246679,-3.55498360349,4.803707184040366,0.5178263662679918,-38.422888240703365,7.732697640951838
1529,6.3929509324,9.08375130283,4.256461427952572,0.3855594166172931,-1.318272227700237,5.291181622672583
1536,5.691677145,4.87474237844,8.551818878496544,0.35677698886991926,-15.671107195391075,11.543567655917512
1557,5.25953664572,-9.49283135357,8.029490614505015,0.298388276453321,-28.388142336333388,4.827789912816946
1567,6.95655086723,8.52176221273,4.945899739288957,0.2855878309034847,10.548104747163952,10.118967787107815
1570,5.97682769689,9.06350904133,3.3007859560718127,1.2772762831039115,4.620472682808303,10.405098774148918
1580,5.70598495085,5.13719501246,5.9313766664311025,0.4311947689793205,19.896344895388097,8.171685063884711
1588,5.65997740832,7.38504638566,0.5389831486667839,0.31263907897545073,4.052207358347222,4.463322896452261
1612,5.1832918549,-27.2019189183,4.871452775743694,0.3812004133345952,54.04340403076955,6.480646671815298
1615,6.00106793099,4.17955301394,4.813658111556366,0.9900838498963997,17.35606602225829,6.819652623865669
1618,5.84255433715,4.8031109538,8.256276426820005,0.5798769251326552,-12.031033091825844,5.26296516677152
1623,5.07124196474,-14.7499492398,9.597516311873225,0.5319177903022547,-47.07739122793509,6.776025680035421
1640,5.50879132647,7.30071358816,7.786509845097628,0.7716172126891956,6.241067078085715,7.559025268018003
1649,7.07914778841,8.27320610213,6.971668788322399,0.6541641602954678,-8.894089958324793,3.697393757804796
1655,6.62757193478,-260.824243161,4.032585432526025,0.5338461057411568,-106.29712292181652,4.362727451204767
1672,5.53972665374,7.99867821668,0.7630706322259195,0.4447566962690914,11.561664939328523,4.558858605378949
1673,6.51362232015,7.62162925433,4.232017460837298,0.3221784911497463,8.887915896409089,5.191205359911108
1691,6.37357370962,4.64439949355,5.642645835695971,0.5124798700228217,-11.419492400891189,3.8308951266460203
1709,5.57135540374,6.62621149422,2.200827853803649,0.13883918403787077,-17.210084404093067,13.035530942626421
1711,6.36148669623,4.52122558504,5.937219061473362,0.5765346809163092,37.203530425673335,20.74786270871522
1716,6.18887653699,-7.57296898387,7.233974863131795,0.6906450590182125,-24.390721795343488,3.9719227907867802
1750,6.75972883596,7.91760029964,7.553009601783142,0.6165297984032216,8.372606904330539,8.009441111615407
1756,5.68213156219,2.64246790291,1.468215371854809,0.22289070823764873,-27.570190964027187,9.017792037872841
1762,5.67359190294,8.3391243681,0.5879024764644356,0.3765655658326188,2.305096245852865,4.589112868919908
1787,6.12878818148,-2.83381467491,5.180360023884362,0.5073683554573432,22.134994746229694,4.728299064835774
1796,6.89162334066,6.992082396,6.380390580916572,0.2978531483157949,-17.20917808195514,10.706045773313816
1797,5.76370321098,5.27412300543,4.724610311419492,0.5749273215443029,11.79983032140735,5.1456142978707735
1803,5.17956157176,-3.05305617493,6.932231401241106,0.9290415989282024,21.151378785375844,4.348923169540084
1808,5.4119422295,-16.1966712645,1.2228052338893223,0.4927365900405145,44.64855485519405,6.023007275816686
1812,5.43155405641,5.6108728187,0.4878578672378145,0.3095939073507282,-8.759565493841972,4.7822497332191976
1816,6.19297414644,-226.636883241,5.009667772747035,2.627446028553158,-92.88657391571499,4.108738465581286
1824,6.10040708802,-10.7490142047,6.3551298000633185,0.7979154116193861,-39.78666335418288,6.126906519450967
1846,5.47242933341,7.2605763362,0.8818279994516055,0.5437530579258743,-10.23647581397805,6.336610801978968
1858,4.84376706077,-87.963576062,5.065817687852859,0.29690421940298095,-77.3857682802279,5.45338914811372
1863,5.54580556881,6.5648449183,2.4997431172146296,0.5588868846214295,9.449838976598231,10.930161645554326
1869,5.45339663665,8.81218408178,6.534745059300233,0.7812072746846799,-5.438374671810918,10.180563354632968
1871,6.17425417531,6.89444229871,0.550482177699896,0.34686341104361695,-13.417706667376239,5.025140725480452
1881,6.42557918797,6.07766393918,5.9056919563573675,0.625821618648958,18.083529016153935,6.8006360834115
1894,5.82941563702,-94.77763907,3.12319956219446,0.482337321315343,56.65211726371673,3.6529837835764862
1901,5.46043175023,8.1165813011,4.8963841396033185,0.5954742575640022,-0.6205627868213813,4.319134936421865
1920,6.26788997728,7.38439009705,2.530403479793212,0.21267870093622887,-5.9761973748989945,6.658248829432238
1921,5.80004120762,6.15489190077,6.84643430140688,0.5058272185525741,7.480103519348166,5.456013598901299
1942,4.99212033007,10.1692349631,3.7000143385581516,2.2696464812120043,-0.47083822532496167,4.436490574603169
1949,5.80327601666,5.00843313495,4.28104456171701,0.1565810138657353,3.8641438648307864,9.62980491436194
1953,5.79281301683,8.26311695632,5.600798039121641,0.46591187032056713,12.268151226152744,9.754163211728372
1954,6.14565575186,8.82732131287,8.268079113199192,0.890921801358866,-6.286688120673917,4.629062600468741
1961,6.06486430397,-20.6879813885,6.176865092532207,0.9792958755967591,-44.68036937559273,5.754881191521897
1997,5.89244525221,-2.65306181422,5.250819728116429,0.9774608129875453,-25.055673220781816,5.412890684160767
2017,6.38567139269,-3.51789779498,7.275761751670599,0.7386284206709792,-26.821616995775717,4.406921897300957
2027,6.73005127356,6.97928202046,7.352282561275185,0.50047929779068,4.248935479604595,4.7599860134138146
2040,5.64606908629,-56.6125252998,6.42654373549342,0.7987276942807746,73.67591072891746,6.31887961693068
2043,5.76202259258,0.837684736403,7.147798055718232,0.5963677807433689,23.776015256178578,5.8837079737030615
2064,5.2974328532,8.59623708662,6.33160304965806,0.2899070035277125,7.26993948501257,6.02046019514715
2082,5.31879326632,-30.1721817179,5.160492321112903,0.26584237590699944,-10.420056115932713,10.234068682677165
2097,6.16029823802,-30.3031100316,7.136019437930424,0.7336870610045954,57.57948761592281,7.166892347899819
2120,6.75567542326,-0.744984424576,4.643768674025972,0.7149669435749046,-34.71822022267171,7.236053078094197
2121,5.61114762242,4.2132308988,8.208237015956218,0.6134427774898521,-16.132850401853695,6.649992777686146
2125,5.60270599292,6.63745525758,6.881940108547708,0.40172585009507755,0.04755444434669608,6.394348406746828
2137,6.19119268248,-12.2628477017,4.2791791388294165,0.3580172311331675,-27.582488764433837,4.244824812194505
2170,6.15462628883,7.88439606943,7.859897475169639,0.43649911553541765,-4.008126618160187,5.396496998568388
2176,6.39488294218,8.48834961797,7.938011447311954,1.2117357226951677,3.844534717994333,9.697603267213156
2180,6.12462872095,7.32480836307,6.122330359834708,0.37756798191792074,8.887668884670095,11.89812937789486
2189,5.87816374529,-33.733656885,4.070504506815311,0.45067548322241857,65.57289993382241,7.71619534044515
2227,6.6071641812,0.777873314002,8.832936935215272,0.4086040159354618,-8.547832698674656,14.004440533368852
2256,6.41116385842,-4.76623892811,5.512152841554213,1.6111977856163366,36.253875319375005,6.278853248185423
2295,5.68161864319,-7.39277591553,5.480145889984627,0.36582468421147185,34.32207843131397,5.700512427113351
2316,5.94600942501,6.33167386851,1.2497379575113499,0.3906424401231516,-10.251450166871706,16.084597486886974
2320,7.18781260549,-49.0305183931,4.088920428734981,1.1018822450237473,49.84042430829933,4.1929896402758216
2323,5.89315617715,7.64349030665,4.679868690996084,0.5952729972068143,-3.6816904946739792,4.705947761782272
2338,6.73241020264,8.78630508891,4.5232568890861415,0.6595708707220049,-4.113290348887347,5.862094349079339
2340,5.49782408985,-3.52552742953,8.789549953267096,0.6869812011419674,-27.530390322390147,5.611768052141635
2344,7.388371445,5.23781870276,4.514583981333846,0.4896118962078895,23.940322632803735,8.92665473052469
2348,6.45763639471,5.93427478487,5.494353311296084,0.5798063227028154,-15.502584110726701,5.189438562777326
2364,7.02508874063,3.77770121078,1.457819541847127,0.2731945741949696,-29.427105820153994,9.600836916865576
2383,5.89595004479,6.5663326058,4.012751516517714,0.42783234516920654,-8.90924613241513,6.641275813801115
2413,5.53772048066,6.0496909184,0.3918287936198403,0.2281370257181009,9.1277912804677,16.781637319670928
2425,6.74079418915,-115.149647932,8.79884392808953,1.5185639006946097,90.42324358433295,5.506140467582939
2435,4.77260117176,-0.826759010422,2.668810113802863,0.7725259276196138,-32.8175323949182,8.275376109714692
2436,5.34721933012,0.757938838806,3.858651971839186,2.5348747424760267,12.10994040157039,3.1323972682700356
2447,5.52684160541,6.90053793139,1.287702488500318,0.42633439641511134,1.0574576185687063,4.620257960682492
2459,6.07307406909,-39.3867186712,7.442976748661995,2.5078383598086846,47.40606903727168,4.469366400730635
2465,6.69258442215,-2.27437777238,8.04770831354966,0.5925225621642249,22.36198428751437,4.440732859024692
2528,5.56253955193,6.93965142637,7.853346252877136,0.7205749373157206,4.739538381476342,4.4695176619715165
2543,6.20807379692,6.94377845244,6.746137581907844,0.5899035593360789,8.489668648363583,4.671352291342634
2593,5.33919456244,4.23630081574,4.254278426097542,0.3482820093383472,-18.171505333827664,7.344548311374178
2622,6.15878607469,8.96181425067,4.437303327152234,1.2372755518479421,0.3346959260506989,4.522050132930472
2624,5.51517315701,-5.61582094378,3.5947254594181617,0.5885772707161767,37.76136261803027,7.253160029277752
2642,7.64723469964,5.19954522553,5.711311641510007,0.23322451551071977,-22.190351331899766,6.799650424126034
2676,5.90977887278,8.75064353706,3.7128823334994734,0.4421887305152655,-8.94501956888751,8.063487432013211
2678,5.33006474174,-29.1759884715,5.746295225628577,0.7885155286950569,-30.752743378942554,3.215975496154815
2721,5.47547861725,-31.2872899115,5.160871192873939,1.2468267092370893,-46.53586358847658,5.017911444889513
2723,4.55863061,-7.9737323549,7.570395685113088,0.13971175897477184,11.996312545244972,11.704253542633133
2783,8.22241500064,9.84214811962,6.23179322177077,0.39675662873663087,-6.4845274810299065,7.546891847394181
2789,5.64948126431,0.136219883683,5.048007679725544,0.4456379798616432,-23.515920105633477,6.007513383759534
2800,4.95873805806,-22.8233755772,7.166510575529911,1.209122997564788,38.068482374188314,4.625483149085914
2826,5.70654413743,-0.399452780581,6.070055825272403,0.6209382753693728,24.514620164205496,6.301002316882539
2851,6.2631597594,8.2940744077,4.138989104637904,1.1864901656722417,-5.815077979712632,5.1492449606429815
2862,4.99367420583,-342.5783133,8.641151391177385,0.6604113588246667,93.3261798041704,3.274888267356798
2867,6.49449566003,-5.02888278481,6.149805463316147,0.3391367292316101,-29.36522764555264,6.076464744585305
2872,5.28573834169,7.25807508681,2.972730859852539,0.5776968495250111,-15.37081660835975,21.614147095679904
2903,5.05542367058,7.23634229171,7.4371666409008474,0.7345083618062305,-4.516581410100123,4.7367047672230065
2913,6.32103036796,8.07235343421,2.533254996062344,0.18768403591865546,-0.4978956006330789,5.972039533380076
2935,5.97339372432,5.34326274658,8.12336787042566,1.0223424156905905,11.741159304656126,5.407681147210382
2940,5.10686193768,-6.27787600487,5.993768518624096,0.6678864733360594,38.09496545984436,10.191260106780739
2953,5.10230306833,-11.4244647457,2.7431013988805923,1.3792569912476746,44.30657409326653,7.298344474772637
2957,6.00142317205,5.57542092238,4.609404744597433,0.7051210666758121,-7.9681124333825695,5.105831751902986
2963,6.17391498977,8.58932022851,4.433039534493634,0.41304443270307867,-7.136520606230102,5.14918609194289
2966,5.81739063381,0.764057061042,9.236630196161581,0.9865827562117513,-22.44698496055893,4.920462900765902
3029,5.77464144793,-1.25922607246,7.278390777289698,0.8370681696509725,-20.199725617389095,4.763277738272126
3036,5.88589158359,-72.6914910147,2.3990851106048803,1.3818051924840693,63.46657948745239,4.711100538091837
3074,6.0150900089,2.09580450954,7.907254398823984,0.6889376750526943,32.14345993935202,8.343085132962303
3107,5.19380663956,8.58219158942,5.755384379448305,1.9826293064977047,-7.427216843093911,4.527277409513277
3118,7.26708245124,-3.03501848235,7.9838167959494,0.6092031005471212,-31.8232296489666,6.075627323369822
3144,6.75868545869,5.38846658418,0.9645797997562491,0.19105961633290158,17.229357581185106,6.592179342539381
3166,5.47148964178,-39.0242741666,7.009145440187218,1.990862402341073,-63.474575247248914,6.486237776008205
3169,5.14884490919,0.769021289071,3.4997361513188587,0.3708926409953591,12.297190432193384,8.216632221007501
3175,5.72253443424,6.34399564228,8.140239828319345,1.1334421113457955,-12.681765573316968,9.63582231279575
3183,5.26433019585,4.15194922647,5.563020222772671,0.6347058223733342,11.965750756149234,4.215303769289172
3191,5.39431662916,4.44021298786,8.061014902258165,0.3748263633357898,-13.536403837172829,4.467756034387056
3204,6.28987103018,7.6104635199,2.0316910583123553,1.3128214169904586,-4.539424168256904,10.463390032565801
3273,5.51961694009,1.33376099423,4.366939106451663,0.2510559991409713,28.277631490918665,7.958952036251266
3290,5.18930069191,3.94700768965,7.3996096064233505,1.211910854863699,13.645164857051547,8.01322018512991
3299,5.34141058576,4.65613206888,3.472782967304455,0.6186021630200239,-16.825301997305342,6.671924156423534
3313,5.57686051191,-12.5756331024,1.0315224077523406,0.6101724467375103,-46.09912005458564,6.907865294116299
3319,6.05198310606,-2.66051484372,7.24258824410377,0.4311165410441389,-21.596377043207706,4.677142271276148
3321,5.67497231766,-6.47238468805,7.813075435175549,0.34360545824388367,35.69126034838887,7.374957036008366
3334,5.32933655963,6.31446161916,8.298973207452041,0.7825812849710612,-10.279531379423037,8.596626250109848
3337,5.91347330703,1.91361315892,7.90589990985012,0.4754690648164135,16.030666726253042,4.713424980355325
3344,5.50917980602,-0.299664308128,2.8199919539541294,0.2549351701758489,20.360710040023605,5.087432118888451
3350,6.23584608667,-105.25747757,6.431349557087825,0.4543021031156562,-60.96056547836628,3.6323298226265406
3358,5.85532217217,-17.5030022247,8.725754361082615,0.6989176493692857,-43.6526519547448,6.492381245887296
3361,5.51175176542,0.454527935784,1.3150376959431191,0.5518917652298432,21.079299657566388,5.208430502933458
3372,5.2713351857,4.85614560657,7.475896121094667,0.40607216482271746,12.478115982135906,5.82969542396004
3381,7.67797508949,9.68884111841,6.9511809208057205,0.33068062216575433,-0.7304754957284845,6.6789892730869465
3390,5.53539307671,5.62150179491,3.442007673345064,0.3853302447444451,18.043932032748017,6.974387190500186
3407,5.23402190581,4.96530530552,4.132904931440176,0.33852518635126194,13.105554874928814,6.481100051367242
3415,5.68818280264,8.8215223707,3.9341339311481365,1.3052561782370162,3.8164355769595417,7.7487217927907155
3417,7.15260728323,8.26968802381,0.9089411104206719,0.6901336782691976,-0.903684069837186,10.790868113108282
3427,5.13892090321,6.39803246715,8.527095671243831,0.8545172940786576,-6.036014996363369,5.158019242442865
3429,5.93987417971,7.94410599338,2.181514544323842,0.3353436964936523,6.048166745129632,5.26840668529442
3458,6.04510844882,2.18763995165,7.128497733189505,1.8093409873009192,21.22739983221381,6.33266252758047
3493,5.53556113798,5.13252975218,3.139162205201905,0.09235673671270617,38.04473770493102,58.946062300409466
3522,5.44755737184,7.38590830459,8.785151885833107,0.6690696531385818,1.1736132434525572,5.807714828630578
3536,7.44760995701,12.12772554,6.824825042528907,0.8471130513391174,3.7181255878806834,5.684065730914863
3579,5.14201556051,10.5699978933,2.257684457892594,1.0479274791639936,3.0722563538492076,6.970326700772629
3594,6.26012162951,-15.6603203607,7.865073829076664,0.6744413413950756,39.955709696898964,5.809290538398625
3605,5.26743989775,6.60278959988,3.695854301403501,0.6883971631116969,-8.51208753347273,6.312034331175298
3613,5.60458783038,5.8365197975,7.709774152094763,0.46868081343314905,-12.704329573933643,5.144239403798638
3631,5.24497082425,7.14942357321,4.100315148928264,0.6845347380271717,-15.201590495979248,7.515053487215861
3636,5.72030782687,-3.69608187117,4.389789266687089,1.1318611304956767,38.21431254240101,8.04696330183876
3643,5.65491054897,6.71017266023,8.468363575909049,0.3540860782566888,12.251385378282201,6.044854227873168
3650,5.994546908,-3.58331146644,4.504233137594509,0.773918489423806,51.592397845413615,9.906315532213341
3677,5.24280781755,-21.4163051005,5.15987891692904,0.8299551983174187,-36.62418460488283,4.474550658670636
3678,5.83998137087,8.01160957431,0.9593520780838986,0.40317441752946576,-5.002308107133953,4.6727431354573
3682,5.72083875393,8.34121107413,3.184551318393762,0.533714690053238,2.9872670446008813,7.55864092005295
3696,8.35697167622,0.535339564075,3.3137750947579994,0.2682446830679901,25.692209477941557,4.996014577608268
3702,5.39404877313,2.08055822138,2.2065187969025724,0.34055689513681947,-16.044048027551394,4.773542213422851
3710,5.53973727408,1.08450147047,5.5420537448396185,0.3741004001129735,-23.91872697249322,6.735613542622466
3714,5.59991401069,8.48129305089,3.9993675651330025,0.8139873441317502,0.8382385469640669,5.3311187143275784
3735,6.44354076486,0.823160074851,5.398432635528975,0.31906654040750815,30.836310478162385,9.37325002881798
3737,6.28252676226,7.02097391689,2.1790326919237133,0.8585422287622848,-8.600206446868341,3.676962272832469
3744,5.13069127633,-2.12831886273,6.995603940317237,0.7456565380634781,-28.141480931589946,6.577618759750769
3772,5.37797657324,4.76715672199,6.4265516657908455,0.19628515118049839,10.912884031574437,5.6981106533636
3794,5.15043587869,5.16311984219,6.891701143865591,0.3570807940181644,-11.134214941133013,5.914423214904555
3808,6.5262200837,8.55275591222,0.9027656506874258,0.6885045175242197,-2.839385826871305,5.465206955184959
3837,5.39845011991,5.13944612348,1.8355936780372963,0.7941973544421475,18.72544377601705,7.5084297298747815
3842,5.76001237975,-10.6078716122,5.8960179857165524,0.7828729783467667,-42.21075525537637,6.551642992128787
3847,5.62189747308,5.85207683621,0.3744722162337894,0.21902146920793156,9.171943531973742,4.54896055980125
3861,6.28724269699,-17.246245331,4.959556565067848,0.27315562514098657,-79.30788600293907,11.239080641981877
3871,6.11458552545,-0.932343788662,4.046117696378126,0.42260757333720644,23.79229609587163,5.14123668603146
3883,5.17018273629,10.193131471,2.165089116719008,0.576376503434028,-2.4207607287349053,5.459663834012333
3885,5.93802058363,8.18824864895,4.5296537134943975,0.8009294685958895,6.897755066065308,3.979213310510313
3905,7.90082646328,8.0132311633,0.1591482540259166,0.09335082096699039,11.381564241916644,4.815154833718835
3910,5.81574777928,7.5586901631,3.810943562651867,1.2728854329417174,-12.406155499911973,9.186219702886307
3935,5.99482426208,-2.58467414533,4.89940117515173,0.6916910384131345,22.674902605262623,5.305248070678332
3946,5.6971037434,6.88738923039,0.9539156842637064,0.44363239519536934,12.578633562394405,5.6057733056585555
3958,5.9110547222,4.8499085216,0.42296210679347623,0.2617621084225491,-15.64539706341402,5.395303260582724
3971,5.49376431034,7.15751381693,7.809186777337673,0.8625345558029787,-2.7335804302687854,6.142644596732992
3983,6.00535145651,7.66471094959,6.4871620210172765,0.6349175422564921,-6.407519024245022,4.949386615525114
4009,5.27928818419,5.80548869372,1.5530620328697438,1.1247932201175828,10.946024411068397,5.433468179237732
4011,6.39118328371,3.41535024708,7.493077101251309,0.8065468126239836,-22.571743664806025,9.213468535501748
4018,5.38409856612,6.14292257541,7.855452031609792,1.2427079956312608,-1.7341039429470313,10.006365028452672
4024,6.76639997121,3.82071532571,3.79685871953796,0.5181397162621386,-16.971996916011953,4.623753437106796
4042,5.40039732576,2.58869175286,9.276757414721345,1.055455983322295,-20.23950082831006,5.692824740663107
4049,5.63874438243,1.02903561392,5.8295453053674215,0.7303444804185653,23.3101929068551,5.46481486138357
4068,6.1110623689,7.63720703445,3.5443944153853457,0.2734245093306875,2.5864513693036897,4.142965418924496
4069,5.33697705773,8.85652471403,1.474852095705086,0.4419665434170124,-3.6170692009076517,4.12446699929105
4072,5.75328326402,2.85548821055,4.682852302023596,0.4917327513027936,-15.454605237959184,4.6197302122851545
4095,5.21584256124,-8.69456275359,3.313172017963214,0.6262622057630509,32.144086936653245,5.543785458834829
4120,5.29508649954,6.24934958464,2.4530496899141196,0.36494619264125683,0.9895481306174788,8.692751224189706
4125,5.52154502698,3.35009891653,5.555323673537676,0.3262476500674638,8.555709650070911,7.434813314309358
4136,5.31035583612,8.57194004619,5.435451451549545,0.8228636789582351,0.7374783365486048,4.770168725658976
4152,5.60500326962,-174.681670727,6.465208497234255,1.4204211533852789,-100.41671767936205,4.960463852541858
4181,5.01426852522,2.3379401655,8.934533146387174,0.39551449439509323,-14.633285709361658,5.801486034662854
4194,6.22299979757,4.08436340094,2.448793839536867,0.811196212108261,-16.937251939574928,5.8218615727057506
4211,8.62346216613,10.4875465928,0.25558806843484005,0.1527009740687967,-5.776087103009519,9.392398688932706
4242,5.79173710947,6.31520312223,7.178887453456326,0.3178475709199249,-11.379839559522416,5.178590420155688
4262,8.1826408364,5.29701055017,5.105194707452727,0.4769303915339276,-29.503128901781604,8.745697067043164
4271,6.74255566249,2.51282160241,5.992509053016278,0.29612391998690324,-36.394308269829914,9.628554071650811
4339,5.60095645441,2.89189920575,3.051894160212048,0.7361881639258864,-16.288360115968203,4.579293080533569
4365,6.02193423712,6.96618776163,4.128129834910048,0.839641424972951,11.272101015873625,7.482869536781512
4399,5.30471491784,6.30105413984,6.2602871743712925,0.6846355031882898,-8.160737243531624,6.858876603950395
4407,5.58923050275,7.15289323573,4.9448726384868,0.6215937180089222,1.258255331788654,5.506301614960586
4437,5.32124447799,6.60465422296,4.336457282929635,0.5908867494688869,3.411839099104303,4.712756304858837
4448,6.47395946146,5.03835481258,3.4590813838669465,0.38549178420922614,-21.52999211946666,9.508235922517624
4470,6.16315122074,1.17234400641,5.334234326396325,1.6891225593932073,-25.76826748331138,5.977352673361912
4474,5.73915346591,8.02390339219,8.208837750215512,0.46222656962774966,3.979577497549626,2.8446544459484557
4489,5.48084043069,-6.31337457014,6.0269084107808695,0.542263104207898,38.86470917994588,7.358188391934469
4531,5.99307547112,5.56927025222,4.298621520192754,0.6441635150314077,17.187720099521975,5.84862645285168
4535,5.49426318165,-0.159880719536,4.99155469919511,0.8742072291034502,-26.60936965420499,6.390623518823523

